Variable Independence in Linear Real Arithmetic

Variable independence and decomposability are algorithmic techniques for simplifying logical formulas by tearing apart connections between free variables. These techniques were originally proposed to speed up query evaluation in constraint databases, in particular by representing the query as a Boolean combination of formulas with no interconnected variables. They also have many other applications in SMT, string analysis, databases, automata theory and other areas. However, the precise complexity of variable independence and decomposability has been left open especially for the quantifier-free theory of linear real arithmetic (LRA), which is central in database applications. We introduce a novel characterization of formulas admitting decompositions and use it to show that it is coNP-complete to decide variable decomposability over LRA. As a corollary, we obtain that deciding variable independence is in $ \Sigma_2^p $. These results substantially improve the best known double-exponential time algorithms for variable decomposability and independence. In many practical applications, it is crucial to be able to efficiently eliminate connections between variables whenever possible. We design and implement an algorithm for this problem, which is optimal in theory, exponentially faster compared to the current state-of-the-art algorithm and efficient on various microbenchmarks. In particular, our algorithm is the first one to overcome a fundamental barrier between non-discrete and discrete first-order theories. Formulas arising in practice often have few or even no free variables that are perfectly independent. In this case, our algorithm can compute a best-possible approximation of a decomposition, which can be used to optimize database queries by exploiting partial variable independence, which is present in almost every logical formula or database query constraint.

==> experiments/add.dat <==
  n presvardec_nh_perf_s_md    presvardec_perf_s_md       veanes_perf_s_md    presvardec_nh_perf_s   presvardec_nh_size    presvardec_perf_s    presvardec_size     veanes_perf_s   veanes_size
  1                0.024033                0.024392               0.146062                0.027037                   26             0.024890                 26          0.097571            49
  2                0.073294                0.074272               0.270601                0.046911                   43             0.044934                 43          0.184467            91
  3                0.132449                0.134169               0.736870                0.082250                   68             0.078573                 68          0.346215           165
  4                0.417282                0.418821               1.473247                0.160005                  109             0.160234                109          0.731586           303
  5                0.932515                0.933102               3.363003                0.356455                  182             0.362879                182          1.696113           569
  6                2.169545                2.162946               7.189543                0.856312                  319             0.858876                319          4.765169          1091
  7                5.095881                5.153104              15.742059                2.093210                  584             2.100858                584         33.993159          2125
  8               16.182213               16.023678              27.967267                4.887712                 1105             4.810064               1105        449.712168          4183
  9               38.025672               37.672664              59.649893                -1                         -1                   -1                 -1                -1            -1
 10               88.070030               87.739823             129.897835                -1                         -1                   -1                 -1                -1            -1
 11              202.887511              200.950276             273.641591                -1                         -1                   -1                 -1                -1            -1
 12              482.009256              471.475968             604.163757                -1                         -1                   -1                 -1                -1            -1
 13             1122.207232             1111.085729            1316.978269                -1                         -1                   -1                 -1                -1            -1

==> experiments/grid.dat <==
                  apc                      dim                     napc    presvardec_nh_perf_ms     presvardec_nh_perf_s       presvardec_nh_size       presvardec_perf_ms        presvardec_perf_s          presvardec_size           veanes_perf_ms            veanes_perf_s              veanes_size
                   32                        2                        1                     1135                 1.134366                     1350                     1135                 1.134289                     1350                    12456                12.455802                     2048
                   32                        2                        2                     1786                 1.785154                     1512                     1785                 1.784096                     1512                     8051                 8.050140                     2283
                   32                        2                        3                     2391                 2.390388                     1674                     2390                 2.389497                     1674                    12169                12.168105                     2765
                   32                        2                        4                     3060                 3.059987                     1836                     3041                 3.040453                     1836                    25283                25.282594                     3603
                   32                        2                        5                     3813                 3.812059                     1998                     3827                 3.826656                     1998                    16023                16.022765                     3903
                   32                        2                        6                     4604                 4.603228                     2160                     4586                 4.585177                     2160                    16066                16.065798                     4114
                   32                        2                        7                     5458                 5.457233                     2322                     5406                 5.405865                     2322                    16518                16.517154                     4480
                   32                        2                        8                     6323                 6.322629                     2484                     6294                 6.293137                     2484                    10767                10.766961                     4232
                   32                        2                        9                     7076                 7.075314                     2646                     6997                 6.996156                     2646                    31511                31.510998                     6334
                   32                        2                       10                     8108                 8.107231                     2808                     8025                 8.024131                     2808                    35729                35.728099                     7239
                   32                        2                       11                     9287                 9.286969                     2970                     9249                 9.248984                     2970                    65576                65.575056                     8911
                   32                        2                       12                    10346                10.345116                     3132                    10349                10.348644                     3132                    57926                57.925764                     9243
                   32                        2                       13                    11463                11.462915                     3294                    11467                11.466639                     3294                    66341                66.340839                     8420
                   32                        2                       14                    12515                12.514857                     3456                    12410                12.409583                     3456                    27009                27.008094                     7776
                   32                        2                       15                    13845                13.844575                     3618                    13735                13.734100                     3618                    44867                44.866186                     9226
                   32                        2                       16                    15104                15.103849                     3780                    15088                15.087436                     3780                    75782                75.781966                     9618
                   32                        2                       17                    16294                16.293503                     3942                    16076                16.075641                     3942                    68483                68.482292                    11006
                   32                        2                       18                    18863                18.862603                     4104                    17920                17.919055                     4104                   395499               395.498572                    14681
                   32                        2                       19                    19071                19.070162                     4266                    19088                19.087573                     4266                   480462               480.461178                    19900
                   32                        2                       20                    22207                22.206391                     4428                    21847                21.846079                     4428                   349747               349.746703                    18148
                   32                        2                       21                    23719                23.718779                     4590                    23273                23.272707                     4590                   179852               179.851342                    16294
                   32                        2                       22                    23883                23.882975                     4752                    24606                24.605267                     4752                   161200               161.199897                    12554
                   32                        2                       23                    27054                27.053527                     4914                    26652                26.651662                     4914                   225624               225.623111                    16306
                   32                        2                       24                    29048                29.047129                     5076                    28922                28.921642                     5076                   153736               153.735710                    15049
                   32                        2                       25                    31047                31.046051                     5238                    31063                31.062829                     5238                   203828               203.827013                    17265
                   32                        2                       26                    30258                30.257422                     5400                    30375                30.374225                     5400                   567351               567.350984                    23536
                   32                        2                       27                    34853                34.852697                     5562                    34986                34.985597                     5562                   196660               196.659324                    15607
                   32                        2                       28                    36852                36.851541                     5724                    36315                36.314630                     5724                   472692               472.691331                    23682
                   32                        2                       29                    39453                39.452719                     5886                    39095                39.094840                     5886                   424635               424.634368                    22291
                   32                        2                       30                    40742                40.741320                     6048                    39959                39.958342                     6048                   732450               732.449660                    29462
                   32                        2                       31                    39997                39.996626                     6210                    39747                39.746352                     6210                   657959               657.958736                    17300
                   32                        2                       32                    41617                41.616617                     6372                    41829                41.828223                     6372                   204355               204.354646                    15290
                   32                        2                       33                    48006                48.005858                     6534                    47889                47.888661                     6534                   271145               271.144860                    20080
                   32                        2                       34                    47918                47.917591                     6696                    46147                46.146561                     6696                   574330               574.329897                    24004
                   32                        2                       35                    52903                52.902089                     6858                    52599                52.598447                     6858                   445581               445.580452                    27540
                   32                        2                       36                    50317                50.316794                     7020                    49910                49.909129                     7020                  1351923              1351.922295                    27830
                   32                        2                       37                    53069                53.068813                     7182                    53098                53.097697                     7182                   195589               195.588068                    20034
                   32                        2                       38                    54695                54.694083                     7344                    54501                54.500669                     7344                  1298943              1298.942108                    21158
                   32                        2                       39                    57735                57.734762                     7506                    57735                57.734861                     7506                  1544321              1544.320499                    35624
                   32                        2                       40                    60209                60.208544                     7668                    60281                60.280958                     7668                   218670               218.669995                    21364
                   32                        2                       41                    63118                63.117101                     7830                    63903                63.902512                     7830                  1311996              1311.995961                    35836
                   32                        2                       42                    67697                67.696027                     7992                    67731                67.730561                     7992                   573242               573.241081                    27352
                   32                        2                       43                    70354                70.353296                     8154                    70478                70.477921                     8154                   764097               764.096325                    28672
                   32                        2                       44                    70456                70.455660                     8316                    70055                70.054124                     8316                  4432322              4432.321998                    40114
                   32                        2                       45                    74980                74.979126                     8478                    74830                74.829070                     8478                  1460835              1460.834796                    28086
                   32                        2                       46                    76703                76.702182                     8640                    78212                78.211589                     8640                  5142436              5142.435760                    43913
                   32                        2                       47                    82392                82.391624                     8802                    82572                82.571615                     8802                  3484824              3484.823144                    37134
                   32                        2                       48                    83878                83.877550                     8964                    84864                84.863417                     8964                   997025               997.024023                    29462
                   32                        2                       49                    85158                85.157189                     9126                    84693                84.692307                     9126                   994852               994.851007                    26834
                   32                        2                       50                    89666                89.665024                     9288                    90303                90.302605                     9288                  1118426              1118.425987                    36946
                   32                        2                       51                    94051                94.050778                     9450                    93586                93.585619                     9450                   641491               641.490040                    28906
                   32                        2                       52                    98032                98.031869                     9612                    97589                97.588321                     9612                  3178482              3178.481928                    41746
                   32                        2                       53                   101032               101.031387                     9774                   101320               101.319113                     9774                  2746492              2746.491743                    41222
                   32                        2                       54                   103826               103.825716                     9936                   105101               105.100543                     9936                   782192               782.191339                    29630
                   32                        2                       55                   104837               104.836101                    10098                   104606               104.605101                    10098                  3820138              3820.137699                    39813
                   32                        2                       56                   109715               109.714676                    10260                   109363               109.362892                    10260                  1337316              1337.315141                    37514
                   32                        2                       57                   113764               113.763002                    10422                   113761               113.760713                    10422                  5471209              5471.208068                    61375
                   32                        2                       58                   118631               118.630925                    10584                   118723               118.722324                    10584                  3312069              3312.068399                    47304
                   32                        2                       59                   123400               123.399492                    10746                   122361               122.360949                    10746                  2339973              2339.972066                    43276
                   32                        2                       60                   127426               127.425804                    10908                   127218               127.217158                    10908                  3920731              3920.730343                    41784
                   32                        2                       61                   134173               134.172597                    11070                   132598               132.597148                    11070                  4177082              4177.081144                    55109
                   32                        2                       62                   138892               138.891022                    11232                   137463               137.462080                    11232                  1642046              1642.045104                    33284
                   32                        2                       63                   141179               141.178086                    11394                   139211               139.210598                    11394                  2843642              2843.641723                    42248
                   32                        2                       64                   149233               149.232156                    11556                   145290               145.289321                    11556                  2671606              2671.605322                    52524

==> experiments/raw_results/add/add.dat <==
                    n    presvardec_nh_perf_ms     presvardec_nh_perf_s       presvardec_nh_size       presvardec_perf_ms        presvardec_perf_s          presvardec_size           veanes_perf_ms            veanes_perf_s              veanes_size
                    1                       28                 0.027037                       26                       25                 0.024890                       26                       98                 0.097571                       49
                    2                       47                 0.046911                       43                       45                 0.044934                       43                      185                 0.184467                       91
                    3                       83                 0.082250                       68                       79                 0.078573                       68                      347                 0.346215                      165
                    4                      161                 0.160005                      109                      161                 0.160234                      109                      732                 0.731586                      303
                    5                      357                 0.356455                      182                      363                 0.362879                      182                     1697                 1.696113                      569
                    6                      857                 0.856312                      319                      859                 0.858876                      319                     4766                 4.765169                     1091
                    7                     2094                 2.093210                      584                     2101                 2.100858                      584                    33994                33.993159                     2125
                    8                     4888                 4.887712                     1105                     4811                 4.810064                     1105                   449713               449.712168                     4183

==> experiments/raw_results/add/benchmark.log.txt <==
[2023-03-02 13:15:25,901    INFO]: Class name: 'add'
[2023-03-02 13:15:25,953    INFO]: Benchmark started. Monadic decomposition mode: off
[2023-03-02 13:15:25,954    INFO]: ==================== [New instance] ====================
[2023-03-02 13:15:25,954    INFO]: Formula: 'add_n001.smt2'. Partition: {{y_1}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:15:26,052    INFO]: Veanes et al. time: 0.097571 Running the PresVarDec algorithm...
[2023-03-02 13:15:26,077    INFO]: PresVarDec time: 0.024890 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:15:26,108    INFO]: (Performance, Size): Veanes et al.: (0.097571,       49) PresVarDec: (0.024890,       26) PresVarDec (nh): (0.027037,       26)
[2023-03-02 13:15:26,109    INFO]: ==================== [New instance] ====================
[2023-03-02 13:15:26,109    INFO]: Formula: 'add_n002.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:15:26,294    INFO]: Veanes et al. time: 0.184467 Running the PresVarDec algorithm...
[2023-03-02 13:15:26,339    INFO]: PresVarDec time: 0.044934 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:15:26,393    INFO]: (Performance, Size): Veanes et al.: (0.184467,       91) PresVarDec: (0.044934,       43) PresVarDec (nh): (0.046911,       43)
[2023-03-02 13:15:26,394    INFO]: ==================== [New instance] ====================
[2023-03-02 13:15:26,394    INFO]: Formula: 'add_n003.smt2'. Partition: {{y_1, y_2, y_3}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:15:26,741    INFO]: Veanes et al. time: 0.346215 Running the PresVarDec algorithm...
[2023-03-02 13:15:26,820    INFO]: PresVarDec time: 0.078573 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:15:26,914    INFO]: (Performance, Size): Veanes et al.: (0.346215,      165) PresVarDec: (0.078573,       68) PresVarDec (nh): (0.082250,       68)
[2023-03-02 13:15:26,915    INFO]: ==================== [New instance] ====================
[2023-03-02 13:15:26,915    INFO]: Formula: 'add_n004.smt2'. Partition: {{y_1, y_2, y_3, y_4}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:15:27,647    INFO]: Veanes et al. time: 0.731586 Running the PresVarDec algorithm...
[2023-03-02 13:15:27,808    INFO]: PresVarDec time: 0.160234 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:15:27,990    INFO]: (Performance, Size): Veanes et al.: (0.731586,      303) PresVarDec: (0.160234,      109) PresVarDec (nh): (0.160005,      109)
[2023-03-02 13:15:27,991    INFO]: ==================== [New instance] ====================
[2023-03-02 13:15:27,991    INFO]: Formula: 'add_n005.smt2'. Partition: {{y_1, y_2, y_3, y_4, y_5}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:15:29,688    INFO]: Veanes et al. time: 1.696113 Running the PresVarDec algorithm...
[2023-03-02 13:15:30,051    INFO]: PresVarDec time: 0.362879 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:15:30,453    INFO]: (Performance, Size): Veanes et al.: (1.696113,      569) PresVarDec: (0.362879,      182) PresVarDec (nh): (0.356455,      182)
[2023-03-02 13:15:30,455    INFO]: ==================== [New instance] ====================
[2023-03-02 13:15:30,455    INFO]: Formula: 'add_n006.smt2'. Partition: {{y_1, y_2, y_3, y_4, y_5, y_6}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:15:35,220    INFO]: Veanes et al. time: 4.765169 Running the PresVarDec algorithm...
[2023-03-02 13:15:36,080    INFO]: PresVarDec time: 0.858876 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:15:37,052    INFO]: (Performance, Size): Veanes et al.: (4.765169,     1091) PresVarDec: (0.858876,      319) PresVarDec (nh): (0.856312,      319)
[2023-03-02 13:15:37,054    INFO]: ==================== [New instance] ====================
[2023-03-02 13:15:37,054    INFO]: Formula: 'add_n007.smt2'. Partition: {{y_1, y_2, y_3, y_4, y_5, y_6, y_7}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:16:11,048    INFO]: Veanes et al. time: 33.993159 Running the PresVarDec algorithm...
[2023-03-02 13:16:13,150    INFO]: PresVarDec time: 2.100858 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:16:15,481    INFO]: (Performance, Size): Veanes et al.: (33.993159,     2125) PresVarDec: (2.100858,      584) PresVarDec (nh): (2.093210,      584)
[2023-03-02 13:16:15,483    INFO]: ==================== [New instance] ====================
[2023-03-02 13:16:15,483    INFO]: Formula: 'add_n008.smt2'. Partition: {{y_1, y_2, y_3, y_4, y_5, y_6, y_7, y_8}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 13:23:45,196    INFO]: Veanes et al. time: 449.712168 Running the PresVarDec algorithm...
[2023-03-02 13:23:50,006    INFO]: PresVarDec time: 4.810064 Running the PresVarDec algorithm without heuristics...
[2023-03-02 13:23:55,394    INFO]: (Performance, Size): Veanes et al.: (449.712168,     4183) PresVarDec: (4.810064,     1105) PresVarDec (nh): (4.887712,     1105)
[2023-03-02 13:23:55,396    INFO]: ==================== [New instance] ====================
[2023-03-02 13:23:55,396    INFO]: Formula: 'add_n009.smt2'. Partition: {{y_1, y_2, y_3, y_4, y_5, y_6, y_7, y_8, y_9}, {x}}. Running the algorithm by Veanes et al...
Aborted: 2023-03-02 14:00

==> experiments/raw_results/add_mondec/add_mondec.dat <==
                    n    presvardec_nh_perf_ms     presvardec_nh_perf_s       presvardec_nh_size       presvardec_perf_ms        presvardec_perf_s          presvardec_size           veanes_perf_ms            veanes_perf_s              veanes_size
                    1                       25                 0.024033                       26                       25                 0.024392                       26                      147                 0.146062                       49
                    2                       74                 0.073294                        0                       75                 0.074272                        0                      271                 0.270601                      107
                    3                      133                 0.132449                        0                      135                 0.134169                        0                      737                 0.736870                      229
                    4                      418                 0.417282                        0                      419                 0.418821                        0                     1474                 1.473247                      433
                    5                      933                 0.932515                        0                      934                 0.933102                        0                     3364                 3.363003                      891
                    6                     2170                 2.169545                        0                     2163                 2.162946                        0                     7190                 7.189543                     1841
                    7                     5096                 5.095881                        0                     5154                 5.153104                        0                    15743                15.742059                     3741
                    8                    16183                16.182213                        0                    16024                16.023678                        0                    27968                27.967267                     6859
                    9                    38026                38.025672                        0                    37673                37.672664                        0                    59650                59.649893                    13867
                   10                    88071                88.070030                        0                    87740                87.739823                        0                   129898               129.897835                    28541
                   11                   202888               202.887511                        0                   200951               200.950276                        0                   273642               273.641591                    57449
                   12                   482010               482.009256                        0                   471476               471.475968                        0                   604164               604.163757                   116203
                   13                  1122208              1122.207232                        0                  1111086              1111.085729                        0                  1316979              1316.978269                   233319

==> experiments/raw_results/add_mondec/benchmark.log.txt <==
[2023-03-02 10:49:12,692    INFO]: Class name: 'add'
[2023-03-02 10:49:12,922    INFO]: Benchmark started. Monadic decomposition mode: on
[2023-03-02 10:49:12,923    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:12,923    INFO]: Formula: 'add_n001.smt2'. Partition: {{y_1}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:49:13,069    INFO]: Veanes et al. time: 0.146062 Running the PresVarDec algorithm...
[2023-03-02 10:49:13,094    INFO]: PresVarDec time: 0.024392 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:49:13,121    INFO]: (Performance, Size): Veanes et al.: (0.146062,       49) PresVarDec: (0.024392,       26) PresVarDec (nh): (0.024033,       26)
[2023-03-02 10:49:13,121    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:13,121    INFO]: Formula: 'add_n002.smt2'. Partition: {{y_1}, {y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:49:13,392    INFO]: Veanes et al. time: 0.270601 Running the PresVarDec algorithm...
[2023-03-02 10:49:13,467    INFO]: PresVarDec time: 0.074272 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:49:13,543    INFO]: (Performance, Size): Veanes et al.: (0.270601,      107) PresVarDec: (0.074272,        0) PresVarDec (nh): (0.073294,        0)
[2023-03-02 10:49:13,544    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:13,544    INFO]: Formula: 'add_n003.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:49:14,281    INFO]: Veanes et al. time: 0.736870 Running the PresVarDec algorithm...
[2023-03-02 10:49:14,416    INFO]: PresVarDec time: 0.134169 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:49:14,555    INFO]: (Performance, Size): Veanes et al.: (0.736870,      229) PresVarDec: (0.134169,        0) PresVarDec (nh): (0.132449,        0)
[2023-03-02 10:49:14,556    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:14,556    INFO]: Formula: 'add_n004.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:49:16,029    INFO]: Veanes et al. time: 1.473247 Running the PresVarDec algorithm...
[2023-03-02 10:49:16,448    INFO]: PresVarDec time: 0.418821 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:49:16,880    INFO]: (Performance, Size): Veanes et al.: (1.473247,      433) PresVarDec: (0.418821,        0) PresVarDec (nh): (0.417282,        0)
[2023-03-02 10:49:16,881    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:16,881    INFO]: Formula: 'add_n005.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:49:20,244    INFO]: Veanes et al. time: 3.363003 Running the PresVarDec algorithm...
[2023-03-02 10:49:21,178    INFO]: PresVarDec time: 0.933102 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:49:22,142    INFO]: (Performance, Size): Veanes et al.: (3.363003,      891) PresVarDec: (0.933102,        0) PresVarDec (nh): (0.932515,        0)
[2023-03-02 10:49:22,143    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:22,143    INFO]: Formula: 'add_n006.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:49:29,333    INFO]: Veanes et al. time: 7.189543 Running the PresVarDec algorithm...
[2023-03-02 10:49:31,496    INFO]: PresVarDec time: 2.162946 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:49:33,741    INFO]: (Performance, Size): Veanes et al.: (7.189543,     1841) PresVarDec: (2.162946,        0) PresVarDec (nh): (2.169545,        0)
[2023-03-02 10:49:33,742    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:33,743    INFO]: Formula: 'add_n007.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:49:49,485    INFO]: Veanes et al. time: 15.742059 Running the PresVarDec algorithm...
[2023-03-02 10:49:54,638    INFO]: PresVarDec time: 5.153104 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:49:59,911    INFO]: (Performance, Size): Veanes et al.: (15.742059,     3741) PresVarDec: (5.153104,        0) PresVarDec (nh): (5.095881,        0)
[2023-03-02 10:49:59,912    INFO]: ==================== [New instance] ====================
[2023-03-02 10:49:59,912    INFO]: Formula: 'add_n008.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {y_8}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:50:27,880    INFO]: Veanes et al. time: 27.967267 Running the PresVarDec algorithm...
[2023-03-02 10:50:43,904    INFO]: PresVarDec time: 16.023678 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:51:00,418    INFO]: (Performance, Size): Veanes et al.: (27.967267,     6859) PresVarDec: (16.023678,        0) PresVarDec (nh): (16.182213,        0)
[2023-03-02 10:51:00,420    INFO]: ==================== [New instance] ====================
[2023-03-02 10:51:00,420    INFO]: Formula: 'add_n009.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {y_8}, {y_9}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:52:00,070    INFO]: Veanes et al. time: 59.649893 Running the PresVarDec algorithm...
[2023-03-02 10:52:37,743    INFO]: PresVarDec time: 37.672664 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:53:16,489    INFO]: (Performance, Size): Veanes et al.: (59.649893,    13867) PresVarDec: (37.672664,        0) PresVarDec (nh): (38.025672,        0)
[2023-03-02 10:53:16,491    INFO]: ==================== [New instance] ====================
[2023-03-02 10:53:16,491    INFO]: Formula: 'add_n010.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {y_8}, {y_9}, {y_10}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:55:26,391    INFO]: Veanes et al. time: 129.897835 Running the PresVarDec algorithm...
[2023-03-02 10:56:54,131    INFO]: PresVarDec time: 87.739823 Running the PresVarDec algorithm without heuristics...
[2023-03-02 10:58:23,786    INFO]: (Performance, Size): Veanes et al.: (129.897835,    28541) PresVarDec: (87.739823,        0) PresVarDec (nh): (88.070030,        0)
[2023-03-02 10:58:23,788    INFO]: ==================== [New instance] ====================
[2023-03-02 10:58:23,789    INFO]: Formula: 'add_n011.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {y_8}, {y_9}, {y_10}, {y_11}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 11:02:57,434    INFO]: Veanes et al. time: 273.641591 Running the PresVarDec algorithm...
[2023-03-02 11:06:18,384    INFO]: PresVarDec time: 200.950276 Running the PresVarDec algorithm without heuristics...
[2023-03-02 11:09:44,728    INFO]: (Performance, Size): Veanes et al.: (273.641591,    57449) PresVarDec: (200.950276,        0) PresVarDec (nh): (202.887511,        0)
[2023-03-02 11:09:44,730    INFO]: ==================== [New instance] ====================
[2023-03-02 11:09:44,730    INFO]: Formula: 'add_n012.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {y_8}, {y_9}, {y_10}, {y_11}, {y_12}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 11:19:48,894    INFO]: Veanes et al. time: 604.163757 Running the PresVarDec algorithm...
[2023-03-02 11:27:40,371    INFO]: PresVarDec time: 471.475968 Running the PresVarDec algorithm without heuristics...
[2023-03-02 11:35:49,963    INFO]: (Performance, Size): Veanes et al.: (604.163757,   116203) PresVarDec: (471.475968,        0) PresVarDec (nh): (482.009256,        0)
[2023-03-02 11:35:49,966    INFO]: ==================== [New instance] ====================
[2023-03-02 11:35:49,966    INFO]: Formula: 'add_n013.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {y_8}, {y_9}, {y_10}, {y_11}, {y_12}, {y_13}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 11:57:46,944    INFO]: Veanes et al. time: 1316.978269 Running the PresVarDec algorithm...
[2023-03-02 12:16:18,031    INFO]: PresVarDec time: 1111.085729 Running the PresVarDec algorithm without heuristics...
[2023-03-02 12:35:16,274    INFO]: (Performance, Size): Veanes et al.: (1316.978269,   233319) PresVarDec: (1111.085729,        0) PresVarDec (nh): (1122.207232,        0)
[2023-03-02 12:35:16,277    INFO]: ==================== [New instance] ====================
[2023-03-02 12:35:16,277    INFO]: Formula: 'add_n014.smt2'. Partition: {{y_1}, {y_2}, {y_3}, {y_4}, {y_5}, {y_6}, {y_7}, {y_8}, {y_9}, {y_10}, {y_11}, {y_12}, {y_13}, {y_14}, {x}}. Running the algorithm by Veanes et al...


==> experiments/raw_results/grid/benchmark_1.log.txt <==
[2023-03-02 14:18:36,496    INFO]: Class name: 'grid'
[2023-03-02 14:18:36,573    INFO]: Benchmark started. Monadic decomposition mode: off
[2023-03-02 14:18:36,576    INFO]: ==================== [New instance] ====================
[2023-03-02 14:18:36,576    INFO]: Formula: 'grid_dim002_apc032_napc001.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:18:49,032    INFO]: Veanes et al. time: 12.455802 Running the PresVarDec algorithm...
[2023-03-02 14:18:50,167    INFO]: PresVarDec time: 1.134289 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:18:51,530    INFO]: (Performance, Size): Veanes et al.: (12.455802,     2048) PresVarDec: (1.134289,     1350) PresVarDec (nh): (1.134366,     1350)
[2023-03-02 14:18:51,533    INFO]: ==================== [New instance] ====================
[2023-03-02 14:18:51,533    INFO]: Formula: 'grid_dim002_apc032_napc002.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:18:59,583    INFO]: Veanes et al. time: 8.050140 Running the PresVarDec algorithm...
[2023-03-02 14:19:01,368    INFO]: PresVarDec time: 1.784096 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:19:03,434    INFO]: (Performance, Size): Veanes et al.: (8.050140,     2283) PresVarDec: (1.784096,     1512) PresVarDec (nh): (1.785154,     1512)
[2023-03-02 14:19:03,437    INFO]: ==================== [New instance] ====================
[2023-03-02 14:19:03,437    INFO]: Formula: 'grid_dim002_apc032_napc003.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:19:15,606    INFO]: Veanes et al. time: 12.168105 Running the PresVarDec algorithm...
[2023-03-02 14:19:17,995    INFO]: PresVarDec time: 2.389497 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:19:20,716    INFO]: (Performance, Size): Veanes et al.: (12.168105,     2765) PresVarDec: (2.389497,     1674) PresVarDec (nh): (2.390388,     1674)
[2023-03-02 14:19:20,719    INFO]: ==================== [New instance] ====================
[2023-03-02 14:19:20,719    INFO]: Formula: 'grid_dim002_apc032_napc004.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:19:46,002    INFO]: Veanes et al. time: 25.282594 Running the PresVarDec algorithm...
[2023-03-02 14:19:49,043    INFO]: PresVarDec time: 3.040453 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:19:52,494    INFO]: (Performance, Size): Veanes et al.: (25.282594,     3603) PresVarDec: (3.040453,     1836) PresVarDec (nh): (3.059987,     1836)
[2023-03-02 14:19:52,497    INFO]: ==================== [New instance] ====================
[2023-03-02 14:19:52,497    INFO]: Formula: 'grid_dim002_apc032_napc005.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:20:08,520    INFO]: Veanes et al. time: 16.022765 Running the PresVarDec algorithm...
[2023-03-02 14:20:12,347    INFO]: PresVarDec time: 3.826656 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:20:16,610    INFO]: (Performance, Size): Veanes et al.: (16.022765,     3903) PresVarDec: (3.826656,     1998) PresVarDec (nh): (3.812059,     1998)
[2023-03-02 14:20:16,613    INFO]: ==================== [New instance] ====================
[2023-03-02 14:20:16,613    INFO]: Formula: 'grid_dim002_apc032_napc006.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:20:32,679    INFO]: Veanes et al. time: 16.065798 Running the PresVarDec algorithm...
[2023-03-02 14:20:37,265    INFO]: PresVarDec time: 4.585177 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:20:42,372    INFO]: (Performance, Size): Veanes et al.: (16.065798,     4114) PresVarDec: (4.585177,     2160) PresVarDec (nh): (4.603228,     2160)
[2023-03-02 14:20:42,375    INFO]: ==================== [New instance] ====================
[2023-03-02 14:20:42,375    INFO]: Formula: 'grid_dim002_apc032_napc007.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:20:58,893    INFO]: Veanes et al. time: 16.517154 Running the PresVarDec algorithm...
[2023-03-02 14:21:04,299    INFO]: PresVarDec time: 5.405865 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:21:10,322    INFO]: (Performance, Size): Veanes et al.: (16.517154,     4480) PresVarDec: (5.405865,     2322) PresVarDec (nh): (5.457233,     2322)
[2023-03-02 14:21:10,326    INFO]: ==================== [New instance] ====================
[2023-03-02 14:21:10,326    INFO]: Formula: 'grid_dim002_apc032_napc008.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:21:21,093    INFO]: Veanes et al. time: 10.766961 Running the PresVarDec algorithm...
[2023-03-02 14:21:27,387    INFO]: PresVarDec time: 6.293137 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:21:34,314    INFO]: (Performance, Size): Veanes et al.: (10.766961,     4232) PresVarDec: (6.293137,     2484) PresVarDec (nh): (6.322629,     2484)
[2023-03-02 14:21:34,318    INFO]: ==================== [New instance] ====================
[2023-03-02 14:21:34,318    INFO]: Formula: 'grid_dim002_apc032_napc009.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:22:05,829    INFO]: Veanes et al. time: 31.510998 Running the PresVarDec algorithm...
[2023-03-02 14:22:12,827    INFO]: PresVarDec time: 6.996156 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:22:20,606    INFO]: (Performance, Size): Veanes et al.: (31.510998,     6334) PresVarDec: (6.996156,     2646) PresVarDec (nh): (7.075314,     2646)
[2023-03-02 14:22:20,610    INFO]: ==================== [New instance] ====================
[2023-03-02 14:22:20,610    INFO]: Formula: 'grid_dim002_apc032_napc010.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:22:56,339    INFO]: Veanes et al. time: 35.728099 Running the PresVarDec algorithm...
[2023-03-02 14:23:04,363    INFO]: PresVarDec time: 8.024131 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:23:13,258    INFO]: (Performance, Size): Veanes et al.: (35.728099,     7239) PresVarDec: (8.024131,     2808) PresVarDec (nh): (8.107231,     2808)
[2023-03-02 14:23:13,263    INFO]: ==================== [New instance] ====================
[2023-03-02 14:23:13,263    INFO]: Formula: 'grid_dim002_apc032_napc011.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:24:18,838    INFO]: Veanes et al. time: 65.575056 Running the PresVarDec algorithm...
[2023-03-02 14:24:28,088    INFO]: PresVarDec time: 9.248984 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:24:38,278    INFO]: (Performance, Size): Veanes et al.: (65.575056,     8911) PresVarDec: (9.248984,     2970) PresVarDec (nh): (9.286969,     2970)
[2023-03-02 14:24:38,283    INFO]: ==================== [New instance] ====================
[2023-03-02 14:24:38,283    INFO]: Formula: 'grid_dim002_apc032_napc012.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:25:36,209    INFO]: Veanes et al. time: 57.925764 Running the PresVarDec algorithm...
[2023-03-02 14:25:46,558    INFO]: PresVarDec time: 10.348644 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:25:57,874    INFO]: (Performance, Size): Veanes et al.: (57.925764,     9243) PresVarDec: (10.348644,     3132) PresVarDec (nh): (10.345116,     3132)
[2023-03-02 14:25:57,879    INFO]: ==================== [New instance] ====================
[2023-03-02 14:25:57,879    INFO]: Formula: 'grid_dim002_apc032_napc013.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:27:04,220    INFO]: Veanes et al. time: 66.340839 Running the PresVarDec algorithm...
[2023-03-02 14:27:15,687    INFO]: PresVarDec time: 11.466639 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:27:28,157    INFO]: (Performance, Size): Veanes et al.: (66.340839,     8420) PresVarDec: (11.466639,     3294) PresVarDec (nh): (11.462915,     3294)
[2023-03-02 14:27:28,162    INFO]: ==================== [New instance] ====================
[2023-03-02 14:27:28,162    INFO]: Formula: 'grid_dim002_apc032_napc014.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:27:55,171    INFO]: Veanes et al. time: 27.008094 Running the PresVarDec algorithm...
[2023-03-02 14:28:07,581    INFO]: PresVarDec time: 12.409583 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:28:21,137    INFO]: (Performance, Size): Veanes et al.: (27.008094,     7776) PresVarDec: (12.409583,     3456) PresVarDec (nh): (12.514857,     3456)
[2023-03-02 14:28:21,143    INFO]: ==================== [New instance] ====================
[2023-03-02 14:28:21,143    INFO]: Formula: 'grid_dim002_apc032_napc015.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:29:06,009    INFO]: Veanes et al. time: 44.866186 Running the PresVarDec algorithm...
[2023-03-02 14:29:19,743    INFO]: PresVarDec time: 13.734100 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:29:34,736    INFO]: (Performance, Size): Veanes et al.: (44.866186,     9226) PresVarDec: (13.734100,     3618) PresVarDec (nh): (13.844575,     3618)
[2023-03-02 14:29:34,741    INFO]: ==================== [New instance] ====================
[2023-03-02 14:29:34,742    INFO]: Formula: 'grid_dim002_apc032_napc016.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:30:50,524    INFO]: Veanes et al. time: 75.781966 Running the PresVarDec algorithm...
[2023-03-02 14:31:05,612    INFO]: PresVarDec time: 15.087436 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:31:21,943    INFO]: (Performance, Size): Veanes et al.: (75.781966,     9618) PresVarDec: (15.087436,     3780) PresVarDec (nh): (15.103849,     3780)
[2023-03-02 14:31:21,949    INFO]: ==================== [New instance] ====================
[2023-03-02 14:31:21,949    INFO]: Formula: 'grid_dim002_apc032_napc017.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:32:30,431    INFO]: Veanes et al. time: 68.482292 Running the PresVarDec algorithm...
[2023-03-02 14:32:46,508    INFO]: PresVarDec time: 16.075641 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:33:04,128    INFO]: (Performance, Size): Veanes et al.: (68.482292,    11006) PresVarDec: (16.075641,     3942) PresVarDec (nh): (16.293503,     3942)
[2023-03-02 14:33:04,134    INFO]: ==================== [New instance] ====================
[2023-03-02 14:33:04,134    INFO]: Formula: 'grid_dim002_apc032_napc018.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:39:39,634    INFO]: Veanes et al. time: 395.498572 Running the PresVarDec algorithm...
[2023-03-02 14:39:57,554    INFO]: PresVarDec time: 17.919055 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:40:17,901    INFO]: (Performance, Size): Veanes et al.: (395.498572,    14681) PresVarDec: (17.919055,     4104) PresVarDec (nh): (18.862603,     4104)
[2023-03-02 14:40:17,907    INFO]: ==================== [New instance] ====================
[2023-03-02 14:40:17,907    INFO]: Formula: 'grid_dim002_apc032_napc019.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:48:18,369    INFO]: Veanes et al. time: 480.461178 Running the PresVarDec algorithm...
[2023-03-02 14:48:37,457    INFO]: PresVarDec time: 19.087573 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:48:58,318    INFO]: (Performance, Size): Veanes et al.: (480.461178,    19900) PresVarDec: (19.087573,     4266) PresVarDec (nh): (19.070162,     4266)
[2023-03-02 14:48:58,325    INFO]: ==================== [New instance] ====================
[2023-03-02 14:48:58,325    INFO]: Formula: 'grid_dim002_apc032_napc020.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:54:48,074    INFO]: Veanes et al. time: 349.746703 Running the PresVarDec algorithm...
[2023-03-02 14:55:09,921    INFO]: PresVarDec time: 21.846079 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:55:34,050    INFO]: (Performance, Size): Veanes et al.: (349.746703,    18148) PresVarDec: (21.846079,     4428) PresVarDec (nh): (22.206391,     4428)
[2023-03-02 14:55:34,057    INFO]: ==================== [New instance] ====================
[2023-03-02 14:55:34,057    INFO]: Formula: 'grid_dim002_apc032_napc021.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 14:58:33,911    INFO]: Veanes et al. time: 179.851342 Running the PresVarDec algorithm...
[2023-03-02 14:58:57,184    INFO]: PresVarDec time: 23.272707 Running the PresVarDec algorithm without heuristics...
[2023-03-02 14:59:22,842    INFO]: (Performance, Size): Veanes et al.: (179.851342,    16294) PresVarDec: (23.272707,     4590) PresVarDec (nh): (23.718779,     4590)
[2023-03-02 14:59:22,849    INFO]: ==================== [New instance] ====================
[2023-03-02 14:59:22,849    INFO]: Formula: 'grid_dim002_apc032_napc022.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:02:04,051    INFO]: Veanes et al. time: 161.199897 Running the PresVarDec algorithm...
[2023-03-02 15:02:28,658    INFO]: PresVarDec time: 24.605267 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:02:54,300    INFO]: (Performance, Size): Veanes et al.: (161.199897,    12554) PresVarDec: (24.605267,     4752) PresVarDec (nh): (23.882975,     4752)
[2023-03-02 15:02:54,307    INFO]: ==================== [New instance] ====================
[2023-03-02 15:02:54,307    INFO]: Formula: 'grid_dim002_apc032_napc023.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:06:39,932    INFO]: Veanes et al. time: 225.623111 Running the PresVarDec algorithm...
[2023-03-02 15:07:06,584    INFO]: PresVarDec time: 26.651662 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:07:35,695    INFO]: (Performance, Size): Veanes et al.: (225.623111,    16306) PresVarDec: (26.651662,     4914) PresVarDec (nh): (27.053527,     4914)
[2023-03-02 15:07:35,702    INFO]: ==================== [New instance] ====================
[2023-03-02 15:07:35,702    INFO]: Formula: 'grid_dim002_apc032_napc024.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:10:09,440    INFO]: Veanes et al. time: 153.735710 Running the PresVarDec algorithm...
[2023-03-02 15:10:38,363    INFO]: PresVarDec time: 28.921642 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:11:09,536    INFO]: (Performance, Size): Veanes et al.: (153.735710,    15049) PresVarDec: (28.921642,     5076) PresVarDec (nh): (29.047129,     5076)
[2023-03-02 15:11:09,544    INFO]: ==================== [New instance] ====================
[2023-03-02 15:11:09,544    INFO]: Formula: 'grid_dim002_apc032_napc025.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:14:33,373    INFO]: Veanes et al. time: 203.827013 Running the PresVarDec algorithm...
[2023-03-02 15:15:04,437    INFO]: PresVarDec time: 31.062829 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:15:37,770    INFO]: (Performance, Size): Veanes et al.: (203.827013,    17265) PresVarDec: (31.062829,     5238) PresVarDec (nh): (31.046051,     5238)
[2023-03-02 15:15:37,779    INFO]: ==================== [New instance] ====================
[2023-03-02 15:15:37,779    INFO]: Formula: 'grid_dim002_apc032_napc026.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:25:05,132    INFO]: Veanes et al. time: 567.350984 Running the PresVarDec algorithm...
[2023-03-02 15:25:35,507    INFO]: PresVarDec time: 30.374225 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:26:08,148    INFO]: (Performance, Size): Veanes et al.: (567.350984,    23536) PresVarDec: (30.374225,     5400) PresVarDec (nh): (30.257422,     5400)
[2023-03-02 15:26:08,156    INFO]: ==================== [New instance] ====================
[2023-03-02 15:26:08,156    INFO]: Formula: 'grid_dim002_apc032_napc027.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:29:24,816    INFO]: Veanes et al. time: 196.659324 Running the PresVarDec algorithm...
[2023-03-02 15:29:59,802    INFO]: PresVarDec time: 34.985597 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:30:37,022    INFO]: (Performance, Size): Veanes et al.: (196.659324,    15607) PresVarDec: (34.985597,     5562) PresVarDec (nh): (34.852697,     5562)
[2023-03-02 15:30:37,031    INFO]: ==================== [New instance] ====================
[2023-03-02 15:30:37,031    INFO]: Formula: 'grid_dim002_apc032_napc028.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:38:29,722    INFO]: Veanes et al. time: 472.691331 Running the PresVarDec algorithm...
[2023-03-02 15:39:06,037    INFO]: PresVarDec time: 36.314630 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:39:45,622    INFO]: (Performance, Size): Veanes et al.: (472.691331,    23682) PresVarDec: (36.314630,     5724) PresVarDec (nh): (36.851541,     5724)
[2023-03-02 15:39:45,631    INFO]: ==================== [New instance] ====================
[2023-03-02 15:39:45,631    INFO]: Formula: 'grid_dim002_apc032_napc029.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 15:46:50,266    INFO]: Veanes et al. time: 424.634368 Running the PresVarDec algorithm...
[2023-03-02 15:47:29,361    INFO]: PresVarDec time: 39.094840 Running the PresVarDec algorithm without heuristics...
[2023-03-02 15:48:11,603    INFO]: (Performance, Size): Veanes et al.: (424.634368,    22291) PresVarDec: (39.094840,     5886) PresVarDec (nh): (39.452719,     5886)
[2023-03-02 15:48:11,612    INFO]: ==================== [New instance] ====================
[2023-03-02 15:48:11,612    INFO]: Formula: 'grid_dim002_apc032_napc030.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 16:00:24,062    INFO]: Veanes et al. time: 732.449660 Running the PresVarDec algorithm...
[2023-03-02 16:01:04,022    INFO]: PresVarDec time: 39.958342 Running the PresVarDec algorithm without heuristics...
[2023-03-02 16:01:47,949    INFO]: (Performance, Size): Veanes et al.: (732.449660,    29462) PresVarDec: (39.958342,     6048) PresVarDec (nh): (40.741320,     6048)
[2023-03-02 16:01:47,958    INFO]: ==================== [New instance] ====================
[2023-03-02 16:01:47,958    INFO]: Formula: 'grid_dim002_apc032_napc031.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 16:12:45,922    INFO]: Veanes et al. time: 657.958736 Running the PresVarDec algorithm...
[2023-03-02 16:13:25,669    INFO]: PresVarDec time: 39.746352 Running the PresVarDec algorithm without heuristics...
[2023-03-02 16:14:08,287    INFO]: (Performance, Size): Veanes et al.: (657.958736,    17300) PresVarDec: (39.746352,     6210) PresVarDec (nh): (39.996626,     6210)
[2023-03-02 16:14:08,296    INFO]: ==================== [New instance] ====================
[2023-03-02 16:14:08,296    INFO]: Formula: 'grid_dim002_apc032_napc032.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 16:17:32,653    INFO]: Veanes et al. time: 204.354646 Running the PresVarDec algorithm...
[2023-03-02 16:18:14,482    INFO]: PresVarDec time: 41.828223 Running the PresVarDec algorithm without heuristics...
[2023-03-02 16:18:58,758    INFO]: (Performance, Size): Veanes et al.: (204.354646,    15290) PresVarDec: (41.828223,     6372) PresVarDec (nh): (41.616617,     6372)
[2023-03-02 16:18:58,767    INFO]: ==================== [New instance] ====================
[2023-03-02 16:18:58,767    INFO]: Formula: 'grid_dim002_apc032_napc033.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 16:23:29,914    INFO]: Veanes et al. time: 271.144860 Running the PresVarDec algorithm...
[2023-03-02 16:24:17,803    INFO]: PresVarDec time: 47.888661 Running the PresVarDec algorithm without heuristics...
[2023-03-02 16:25:08,921    INFO]: (Performance, Size): Veanes et al.: (271.144860,    20080) PresVarDec: (47.888661,     6534) PresVarDec (nh): (48.005858,     6534)
[2023-03-02 16:25:08,931    INFO]: ==================== [New instance] ====================
[2023-03-02 16:25:08,931    INFO]: Formula: 'grid_dim002_apc032_napc034.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 16:34:43,264    INFO]: Veanes et al. time: 574.329897 Running the PresVarDec algorithm...
[2023-03-02 16:35:29,411    INFO]: PresVarDec time: 46.146561 Running the PresVarDec algorithm without heuristics...
[2023-03-02 16:36:20,602    INFO]: (Performance, Size): Veanes et al.: (574.329897,    24004) PresVarDec: (46.146561,     6696) PresVarDec (nh): (47.917591,     6696)
[2023-03-02 16:36:20,611    INFO]: ==================== [New instance] ====================
[2023-03-02 16:36:20,612    INFO]: Formula: 'grid_dim002_apc032_napc035.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 16:43:46,196    INFO]: Veanes et al. time: 445.580452 Running the PresVarDec algorithm...
[2023-03-02 16:44:38,795    INFO]: PresVarDec time: 52.598447 Running the PresVarDec algorithm without heuristics...
[2023-03-02 16:45:35,262    INFO]: (Performance, Size): Veanes et al.: (445.580452,    27540) PresVarDec: (52.598447,     6858) PresVarDec (nh): (52.902089,     6858)
[2023-03-02 16:45:35,273    INFO]: ==================== [New instance] ====================
[2023-03-02 16:45:35,273    INFO]: Formula: 'grid_dim002_apc032_napc036.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 17:08:07,200    INFO]: Veanes et al. time: 1351.922295 Running the PresVarDec algorithm...
[2023-03-02 17:08:57,111    INFO]: PresVarDec time: 49.909129 Running the PresVarDec algorithm without heuristics...
[2023-03-02 17:09:50,852    INFO]: (Performance, Size): Veanes et al.: (1351.922295,    27830) PresVarDec: (49.909129,     7020) PresVarDec (nh): (50.316794,     7020)
[2023-03-02 17:09:50,861    INFO]: ==================== [New instance] ====================
[2023-03-02 17:09:50,861    INFO]: Formula: 'grid_dim002_apc032_napc037.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 17:13:06,454    INFO]: Veanes et al. time: 195.588068 Running the PresVarDec algorithm...
[2023-03-02 17:13:59,552    INFO]: PresVarDec time: 53.097697 Running the PresVarDec algorithm without heuristics...
[2023-03-02 17:14:55,962    INFO]: (Performance, Size): Veanes et al.: (195.588068,    20034) PresVarDec: (53.097697,     7182) PresVarDec (nh): (53.068813,     7182)
[2023-03-02 17:14:55,972    INFO]: ==================== [New instance] ====================
[2023-03-02 17:14:55,972    INFO]: Formula: 'grid_dim002_apc032_napc038.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 17:36:34,917    INFO]: Veanes et al. time: 1298.942108 Running the PresVarDec algorithm...
[2023-03-02 17:37:29,418    INFO]: PresVarDec time: 54.500669 Running the PresVarDec algorithm without heuristics...
[2023-03-02 17:38:27,433    INFO]: (Performance, Size): Veanes et al.: (1298.942108,    21158) PresVarDec: (54.500669,     7344) PresVarDec (nh): (54.694083,     7344)
[2023-03-02 17:38:27,443    INFO]: ==================== [New instance] ====================
[2023-03-02 17:38:27,443    INFO]: Formula: 'grid_dim002_apc032_napc039.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 18:04:11,764    INFO]: Veanes et al. time: 1544.320499 Running the PresVarDec algorithm...
[2023-03-02 18:05:09,499    INFO]: PresVarDec time: 57.734861 Running the PresVarDec algorithm without heuristics...
[2023-03-02 18:06:11,208    INFO]: (Performance, Size): Veanes et al.: (1544.320499,    35624) PresVarDec: (57.734861,     7506) PresVarDec (nh): (57.734762,     7506)
[2023-03-02 18:06:11,218    INFO]: ==================== [New instance] ====================
[2023-03-02 18:06:11,218    INFO]: Formula: 'grid_dim002_apc032_napc040.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 18:09:49,894    INFO]: Veanes et al. time: 218.669995 Running the PresVarDec algorithm...
[2023-03-02 18:10:50,176    INFO]: PresVarDec time: 60.280958 Running the PresVarDec algorithm without heuristics...
[2023-03-02 18:11:53,957    INFO]: (Performance, Size): Veanes et al.: (218.669995,    21364) PresVarDec: (60.280958,     7668) PresVarDec (nh): (60.208544,     7668)
[2023-03-02 18:11:53,968    INFO]: ==================== [New instance] ====================
[2023-03-02 18:11:53,968    INFO]: Formula: 'grid_dim002_apc032_napc041.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 18:33:45,964    INFO]: Veanes et al. time: 1311.995961 Running the PresVarDec algorithm...
[2023-03-02 18:34:49,867    INFO]: PresVarDec time: 63.902512 Running the PresVarDec algorithm without heuristics...
[2023-03-02 18:35:57,201    INFO]: (Performance, Size): Veanes et al.: (1311.995961,    35836) PresVarDec: (63.902512,     7830) PresVarDec (nh): (63.117101,     7830)
[2023-03-02 18:35:57,212    INFO]: ==================== [New instance] ====================
[2023-03-02 18:35:57,212    INFO]: Formula: 'grid_dim002_apc032_napc042.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 18:45:30,460    INFO]: Veanes et al. time: 573.241081 Running the PresVarDec algorithm...
[2023-03-02 18:46:38,191    INFO]: PresVarDec time: 67.730561 Running the PresVarDec algorithm without heuristics...
[2023-03-02 18:47:50,035    INFO]: (Performance, Size): Veanes et al.: (573.241081,    27352) PresVarDec: (67.730561,     7992) PresVarDec (nh): (67.696027,     7992)
[2023-03-02 18:47:50,047    INFO]: ==================== [New instance] ====================
[2023-03-02 18:47:50,047    INFO]: Formula: 'grid_dim002_apc032_napc043.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 19:00:34,148    INFO]: Veanes et al. time: 764.096325 Running the PresVarDec algorithm...
[2023-03-02 19:01:44,627    INFO]: PresVarDec time: 70.477921 Running the PresVarDec algorithm without heuristics...
[2023-03-02 19:02:59,252    INFO]: (Performance, Size): Veanes et al.: (764.096325,    28672) PresVarDec: (70.477921,     8154) PresVarDec (nh): (70.353296,     8154)
[2023-03-02 19:02:59,263    INFO]: ==================== [New instance] ====================
[2023-03-02 19:02:59,263    INFO]: Formula: 'grid_dim002_apc032_napc044.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 20:16:51,590    INFO]: Veanes et al. time: 4432.321998 Running the PresVarDec algorithm...
[2023-03-02 20:18:01,645    INFO]: PresVarDec time: 70.054124 Running the PresVarDec algorithm without heuristics...
[2023-03-02 20:19:16,728    INFO]: (Performance, Size): Veanes et al.: (4432.321998,    40114) PresVarDec: (70.054124,     8316) PresVarDec (nh): (70.455660,     8316)
[2023-03-02 20:19:16,739    INFO]: ==================== [New instance] ====================
[2023-03-02 20:19:16,739    INFO]: Formula: 'grid_dim002_apc032_napc045.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 20:43:37,582    INFO]: Veanes et al. time: 1460.834796 Running the PresVarDec algorithm...
[2023-03-02 20:44:52,411    INFO]: PresVarDec time: 74.829070 Running the PresVarDec algorithm without heuristics...
[2023-03-02 20:46:11,834    INFO]: (Performance, Size): Veanes et al.: (1460.834796,    28086) PresVarDec: (74.829070,     8478) PresVarDec (nh): (74.979126,     8478)
[2023-03-02 20:46:11,846    INFO]: ==================== [New instance] ====================
[2023-03-02 20:46:11,846    INFO]: Formula: 'grid_dim002_apc032_napc046.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 22:11:54,287    INFO]: Veanes et al. time: 5142.435760 Running the PresVarDec algorithm...
[2023-03-02 22:13:12,499    INFO]: PresVarDec time: 78.211589 Running the PresVarDec algorithm without heuristics...
[2023-03-02 22:14:34,193    INFO]: (Performance, Size): Veanes et al.: (5142.435760,    43913) PresVarDec: (78.211589,     8640) PresVarDec (nh): (76.702182,     8640)
[2023-03-02 22:14:34,205    INFO]: ==================== [New instance] ====================
[2023-03-02 22:14:34,205    INFO]: Formula: 'grid_dim002_apc032_napc047.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 23:12:39,036    INFO]: Veanes et al. time: 3484.823144 Running the PresVarDec algorithm...
[2023-03-02 23:14:01,608    INFO]: PresVarDec time: 82.571615 Running the PresVarDec algorithm without heuristics...
[2023-03-02 23:15:29,019    INFO]: (Performance, Size): Veanes et al.: (3484.823144,    37134) PresVarDec: (82.571615,     8802) PresVarDec (nh): (82.391624,     8802)
[2023-03-02 23:15:29,032    INFO]: ==================== [New instance] ====================
[2023-03-02 23:15:29,032    INFO]: Formula: 'grid_dim002_apc032_napc048.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-02 23:32:06,063    INFO]: Veanes et al. time: 997.024023 Running the PresVarDec algorithm...
[2023-03-02 23:33:30,926    INFO]: PresVarDec time: 84.863417 Running the PresVarDec algorithm without heuristics...
[2023-03-02 23:34:59,647    INFO]: (Performance, Size): Veanes et al.: (997.024023,    29462) PresVarDec: (84.863417,     8964) PresVarDec (nh): (83.877550,     8964)
[2023-03-02 23:34:59,659    INFO]: ==================== [New instance] ====================
[2023-03-02 23:34:59,659    INFO]: Formula: 'grid_dim002_apc032_napc049.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...


==> experiments/raw_results/grid/benchmark_2.log.txt <==
[2023-03-03 01:24:07,523    INFO]: Class name: 'grid'
[2023-03-03 01:24:07,632    INFO]: Benchmark started. Monadic decomposition mode: off
[2023-03-03 01:24:07,643    INFO]: ==================== [New instance] ====================
[2023-03-03 01:24:07,643    INFO]: Formula: 'grid_dim002_apc032_napc045.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 01:41:41,515    INFO]: Veanes et al. time: 1053.871137 Running the PresVarDec algorithm...
[2023-03-03 01:42:54,984    INFO]: PresVarDec time: 73.468657 Running the PresVarDec algorithm without heuristics...
[2023-03-03 01:44:13,103    INFO]: (Performance, Size): Veanes et al.: (1053.871137,    33798) PresVarDec: (73.468657,     8478) PresVarDec (nh): (73.580283,     8478)
[2023-03-03 01:44:13,115    INFO]: ==================== [New instance] ====================
[2023-03-03 01:44:13,115    INFO]: Formula: 'grid_dim002_apc032_napc046.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 01:57:06,729    INFO]: Veanes et al. time: 773.609446 Running the PresVarDec algorithm...
[2023-03-03 01:58:22,264    INFO]: PresVarDec time: 75.534030 Running the PresVarDec algorithm without heuristics...
[2023-03-03 01:59:43,984    INFO]: (Performance, Size): Veanes et al.: (773.609446,    28294) PresVarDec: (75.534030,     8640) PresVarDec (nh): (77.213186,     8640)
[2023-03-03 01:59:43,996    INFO]: ==================== [New instance] ====================
[2023-03-03 01:59:43,996    INFO]: Formula: 'grid_dim002_apc032_napc047.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 02:22:55,121    INFO]: Veanes et al. time: 1391.117810 Running the PresVarDec algorithm...
[2023-03-03 02:24:15,138    INFO]: PresVarDec time: 80.016322 Running the PresVarDec algorithm without heuristics...
[2023-03-03 02:25:40,361    INFO]: (Performance, Size): Veanes et al.: (1391.117810,    36362) PresVarDec: (80.016322,     8802) PresVarDec (nh): (80.354466,     8802)
[2023-03-03 02:25:40,373    INFO]: ==================== [New instance] ====================
[2023-03-03 02:25:40,373    INFO]: Formula: 'grid_dim002_apc032_napc048.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 03:17:05,497    INFO]: Veanes et al. time: 3085.118741 Running the PresVarDec algorithm...
[2023-03-03 03:18:28,258    INFO]: PresVarDec time: 82.756338 Running the PresVarDec algorithm without heuristics...
[2023-03-03 03:19:56,389    INFO]: (Performance, Size): Veanes et al.: (3085.118741,    32208) PresVarDec: (82.756338,     8964) PresVarDec (nh): (83.316319,     8964)
[2023-03-03 03:19:56,401    INFO]: ==================== [New instance] ====================
[2023-03-03 03:19:56,401    INFO]: Formula: 'grid_dim002_apc032_napc049.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 03:36:31,258    INFO]: Veanes et al. time: 994.851007 Running the PresVarDec algorithm...
[2023-03-03 03:37:55,950    INFO]: PresVarDec time: 84.692307 Running the PresVarDec algorithm without heuristics...
[2023-03-03 03:39:25,888    INFO]: (Performance, Size): Veanes et al.: (994.851007,    26834) PresVarDec: (84.692307,     9126) PresVarDec (nh): (85.157189,     9126)
[2023-03-03 03:39:25,900    INFO]: ==================== [New instance] ====================
[2023-03-03 03:39:25,900    INFO]: Formula: 'grid_dim002_apc032_napc050.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 03:58:04,331    INFO]: Veanes et al. time: 1118.425987 Running the PresVarDec algorithm...
[2023-03-03 03:59:34,634    INFO]: PresVarDec time: 90.302605 Running the PresVarDec algorithm without heuristics...
[2023-03-03 04:01:09,533    INFO]: (Performance, Size): Veanes et al.: (1118.425987,    36946) PresVarDec: (90.302605,     9288) PresVarDec (nh): (89.665024,     9288)
[2023-03-03 04:01:09,545    INFO]: ==================== [New instance] ====================
[2023-03-03 04:01:09,546    INFO]: Formula: 'grid_dim002_apc032_napc051.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 04:11:51,042    INFO]: Veanes et al. time: 641.490040 Running the PresVarDec algorithm...
[2023-03-03 04:13:24,628    INFO]: PresVarDec time: 93.585619 Running the PresVarDec algorithm without heuristics...
[2023-03-03 04:15:03,853    INFO]: (Performance, Size): Veanes et al.: (641.490040,    28906) PresVarDec: (93.585619,     9450) PresVarDec (nh): (94.050778,     9450)
[2023-03-03 04:15:03,866    INFO]: ==================== [New instance] ====================
[2023-03-03 04:15:03,866    INFO]: Formula: 'grid_dim002_apc032_napc052.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 05:08:02,352    INFO]: Veanes et al. time: 3178.481928 Running the PresVarDec algorithm...
[2023-03-03 05:09:39,941    INFO]: PresVarDec time: 97.588321 Running the PresVarDec algorithm without heuristics...
[2023-03-03 05:11:23,721    INFO]: (Performance, Size): Veanes et al.: (3178.481928,    41746) PresVarDec: (97.588321,     9612) PresVarDec (nh): (98.031869,     9612)
[2023-03-03 05:11:23,734    INFO]: ==================== [New instance] ====================
[2023-03-03 05:11:23,734    INFO]: Formula: 'grid_dim002_apc032_napc053.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 05:57:10,234    INFO]: Veanes et al. time: 2746.491743 Running the PresVarDec algorithm...
[2023-03-03 05:58:51,554    INFO]: PresVarDec time: 101.319113 Running the PresVarDec algorithm without heuristics...
[2023-03-03 06:00:38,445    INFO]: (Performance, Size): Veanes et al.: (2746.491743,    41222) PresVarDec: (101.319113,     9774) PresVarDec (nh): (101.031387,     9774)
[2023-03-03 06:00:38,459    INFO]: ==================== [New instance] ====================
[2023-03-03 06:00:38,459    INFO]: Formula: 'grid_dim002_apc032_napc054.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 06:13:40,658    INFO]: Veanes et al. time: 782.191339 Running the PresVarDec algorithm...
[2023-03-03 06:15:25,759    INFO]: PresVarDec time: 105.100543 Running the PresVarDec algorithm without heuristics...
[2023-03-03 06:17:15,050    INFO]: (Performance, Size): Veanes et al.: (782.191339,    29630) PresVarDec: (105.100543,     9936) PresVarDec (nh): (103.825716,     9936)
[2023-03-03 06:17:15,063    INFO]: ==================== [New instance] ====================
[2023-03-03 06:17:15,063    INFO]: Formula: 'grid_dim002_apc032_napc055.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 07:20:55,207    INFO]: Veanes et al. time: 3820.137699 Running the PresVarDec algorithm...
[2023-03-03 07:22:39,812    INFO]: PresVarDec time: 104.605101 Running the PresVarDec algorithm without heuristics...
[2023-03-03 07:24:30,608    INFO]: (Performance, Size): Veanes et al.: (3820.137699,    39813) PresVarDec: (104.605101,    10098) PresVarDec (nh): (104.836101,    10098)
[2023-03-03 07:24:30,621    INFO]: ==================== [New instance] ====================
[2023-03-03 07:24:30,622    INFO]: Formula: 'grid_dim002_apc032_napc056.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 07:46:47,944    INFO]: Veanes et al. time: 1337.315141 Running the PresVarDec algorithm...
[2023-03-03 07:48:37,307    INFO]: PresVarDec time: 109.362892 Running the PresVarDec algorithm without heuristics...
[2023-03-03 07:50:32,999    INFO]: (Performance, Size): Veanes et al.: (1337.315141,    37514) PresVarDec: (109.362892,    10260) PresVarDec (nh): (109.714676,    10260)
[2023-03-03 07:50:33,012    INFO]: ==================== [New instance] ====================
[2023-03-03 07:50:33,012    INFO]: Formula: 'grid_dim002_apc032_napc057.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 09:21:44,227    INFO]: Veanes et al. time: 5471.208068 Running the PresVarDec algorithm...
[2023-03-03 09:23:37,990    INFO]: PresVarDec time: 113.760713 Running the PresVarDec algorithm without heuristics...
[2023-03-03 09:25:38,740    INFO]: (Performance, Size): Veanes et al.: (5471.208068,    61375) PresVarDec: (113.760713,    10422) PresVarDec (nh): (113.763002,    10422)
[2023-03-03 09:25:38,754    INFO]: ==================== [New instance] ====================
[2023-03-03 09:25:38,754    INFO]: Formula: 'grid_dim002_apc032_napc058.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 10:20:50,835    INFO]: Veanes et al. time: 3312.068399 Running the PresVarDec algorithm...
[2023-03-03 10:22:49,557    INFO]: PresVarDec time: 118.722324 Running the PresVarDec algorithm without heuristics...
[2023-03-03 10:24:54,838    INFO]: (Performance, Size): Veanes et al.: (3312.068399,    47304) PresVarDec: (118.722324,    10584) PresVarDec (nh): (118.630925,    10584)
[2023-03-03 10:24:54,852    INFO]: ==================== [New instance] ====================
[2023-03-03 10:24:54,852    INFO]: Formula: 'grid_dim002_apc032_napc059.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 11:03:54,833    INFO]: Veanes et al. time: 2339.972066 Running the PresVarDec algorithm...
[2023-03-03 11:05:57,194    INFO]: PresVarDec time: 122.360949 Running the PresVarDec algorithm without heuristics...
[2023-03-03 11:08:07,259    INFO]: (Performance, Size): Veanes et al.: (2339.972066,    43276) PresVarDec: (122.360949,    10746) PresVarDec (nh): (123.399492,    10746)
[2023-03-03 11:08:07,274    INFO]: ==================== [New instance] ====================
[2023-03-03 11:08:07,274    INFO]: Formula: 'grid_dim002_apc032_napc060.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 12:13:28,013    INFO]: Veanes et al. time: 3920.730343 Running the PresVarDec algorithm...
[2023-03-03 12:15:35,230    INFO]: PresVarDec time: 127.217158 Running the PresVarDec algorithm without heuristics...
[2023-03-03 12:17:49,458    INFO]: (Performance, Size): Veanes et al.: (3920.730343,    41784) PresVarDec: (127.217158,    10908) PresVarDec (nh): (127.425804,    10908)
[2023-03-03 12:17:49,473    INFO]: ==================== [New instance] ====================
[2023-03-03 12:17:49,474    INFO]: Formula: 'grid_dim002_apc032_napc061.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 13:27:26,562    INFO]: Veanes et al. time: 4177.081144 Running the PresVarDec algorithm...
[2023-03-03 13:29:39,160    INFO]: PresVarDec time: 132.597148 Running the PresVarDec algorithm without heuristics...
[2023-03-03 13:32:00,800    INFO]: (Performance, Size): Veanes et al.: (4177.081144,    55109) PresVarDec: (132.597148,    11070) PresVarDec (nh): (134.172597,    11070)
[2023-03-03 13:32:00,815    INFO]: ==================== [New instance] ====================
[2023-03-03 13:32:00,816    INFO]: Formula: 'grid_dim002_apc032_napc062.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 13:59:22,871    INFO]: Veanes et al. time: 1642.045104 Running the PresVarDec algorithm...
[2023-03-03 14:01:40,334    INFO]: PresVarDec time: 137.462080 Running the PresVarDec algorithm without heuristics...
[2023-03-03 14:04:06,050    INFO]: (Performance, Size): Veanes et al.: (1642.045104,    33284) PresVarDec: (137.462080,    11232) PresVarDec (nh): (138.891022,    11232)
[2023-03-03 14:04:06,066    INFO]: ==================== [New instance] ====================
[2023-03-03 14:04:06,066    INFO]: Formula: 'grid_dim002_apc032_napc063.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 14:51:29,712    INFO]: Veanes et al. time: 2843.641723 Running the PresVarDec algorithm...
[2023-03-03 14:53:48,924    INFO]: PresVarDec time: 139.210598 Running the PresVarDec algorithm without heuristics...
[2023-03-03 14:56:17,269    INFO]: (Performance, Size): Veanes et al.: (2843.641723,    42248) PresVarDec: (139.210598,    11394) PresVarDec (nh): (141.178086,    11394)
[2023-03-03 14:56:17,285    INFO]: ==================== [New instance] ====================
[2023-03-03 14:56:17,285    INFO]: Formula: 'grid_dim002_apc032_napc064.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...
[2023-03-03 15:40:48,897    INFO]: Veanes et al. time: 2671.605322 Running the PresVarDec algorithm...
[2023-03-03 15:43:14,187    INFO]: PresVarDec time: 145.289321 Running the PresVarDec algorithm without heuristics...
[2023-03-03 15:45:51,253    INFO]: (Performance, Size): Veanes et al.: (2671.605322,    52524) PresVarDec: (145.289321,    11556) PresVarDec (nh): (149.232156,    11556)
[2023-03-03 15:45:51,269    INFO]: ==================== [New instance] ====================
[2023-03-03 15:45:51,269    INFO]: Formula: 'grid_dim002_apc032_napc065.smt2'. Partition: {{x}, {y_1}}. Running the algorithm by Veanes et al...


==> experiments/raw_results/grid/grid_1.dat <==
                  apc                      dim                     napc    presvardec_nh_perf_ms     presvardec_nh_perf_s       presvardec_nh_size       presvardec_perf_ms        presvardec_perf_s          presvardec_size           veanes_perf_ms            veanes_perf_s              veanes_size
                   32                        2                        1                     1135                 1.134366                     1350                     1135                 1.134289                     1350                    12456                12.455802                     2048
                   32                        2                        2                     1786                 1.785154                     1512                     1785                 1.784096                     1512                     8051                 8.050140                     2283
                   32                        2                        3                     2391                 2.390388                     1674                     2390                 2.389497                     1674                    12169                12.168105                     2765
                   32                        2                        4                     3060                 3.059987                     1836                     3041                 3.040453                     1836                    25283                25.282594                     3603
                   32                        2                        5                     3813                 3.812059                     1998                     3827                 3.826656                     1998                    16023                16.022765                     3903
                   32                        2                        6                     4604                 4.603228                     2160                     4586                 4.585177                     2160                    16066                16.065798                     4114
                   32                        2                        7                     5458                 5.457233                     2322                     5406                 5.405865                     2322                    16518                16.517154                     4480
                   32                        2                        8                     6323                 6.322629                     2484                     6294                 6.293137                     2484                    10767                10.766961                     4232
                   32                        2                        9                     7076                 7.075314                     2646                     6997                 6.996156                     2646                    31511                31.510998                     6334
                   32                        2                       10                     8108                 8.107231                     2808                     8025                 8.024131                     2808                    35729                35.728099                     7239
                   32                        2                       11                     9287                 9.286969                     2970                     9249                 9.248984                     2970                    65576                65.575056                     8911
                   32                        2                       12                    10346                10.345116                     3132                    10349                10.348644                     3132                    57926                57.925764                     9243
                   32                        2                       13                    11463                11.462915                     3294                    11467                11.466639                     3294                    66341                66.340839                     8420
                   32                        2                       14                    12515                12.514857                     3456                    12410                12.409583                     3456                    27009                27.008094                     7776
                   32                        2                       15                    13845                13.844575                     3618                    13735                13.734100                     3618                    44867                44.866186                     9226
                   32                        2                       16                    15104                15.103849                     3780                    15088                15.087436                     3780                    75782                75.781966                     9618
                   32                        2                       17                    16294                16.293503                     3942                    16076                16.075641                     3942                    68483                68.482292                    11006
                   32                        2                       18                    18863                18.862603                     4104                    17920                17.919055                     4104                   395499               395.498572                    14681
                   32                        2                       19                    19071                19.070162                     4266                    19088                19.087573                     4266                   480462               480.461178                    19900
                   32                        2                       20                    22207                22.206391                     4428                    21847                21.846079                     4428                   349747               349.746703                    18148
                   32                        2                       21                    23719                23.718779                     4590                    23273                23.272707                     4590                   179852               179.851342                    16294
                   32                        2                       22                    23883                23.882975                     4752                    24606                24.605267                     4752                   161200               161.199897                    12554
                   32                        2                       23                    27054                27.053527                     4914                    26652                26.651662                     4914                   225624               225.623111                    16306
                   32                        2                       24                    29048                29.047129                     5076                    28922                28.921642                     5076                   153736               153.735710                    15049
                   32                        2                       25                    31047                31.046051                     5238                    31063                31.062829                     5238                   203828               203.827013                    17265
                   32                        2                       26                    30258                30.257422                     5400                    30375                30.374225                     5400                   567351               567.350984                    23536
                   32                        2                       27                    34853                34.852697                     5562                    34986                34.985597                     5562                   196660               196.659324                    15607
                   32                        2                       28                    36852                36.851541                     5724                    36315                36.314630                     5724                   472692               472.691331                    23682
                   32                        2                       29                    39453                39.452719                     5886                    39095                39.094840                     5886                   424635               424.634368                    22291
                   32                        2                       30                    40742                40.741320                     6048                    39959                39.958342                     6048                   732450               732.449660                    29462
                   32                        2                       31                    39997                39.996626                     6210                    39747                39.746352                     6210                   657959               657.958736                    17300
                   32                        2                       32                    41617                41.616617                     6372                    41829                41.828223                     6372                   204355               204.354646                    15290
                   32                        2                       33                    48006                48.005858                     6534                    47889                47.888661                     6534                   271145               271.144860                    20080
                   32                        2                       34                    47918                47.917591                     6696                    46147                46.146561                     6696                   574330               574.329897                    24004
                   32                        2                       35                    52903                52.902089                     6858                    52599                52.598447                     6858                   445581               445.580452                    27540
                   32                        2                       36                    50317                50.316794                     7020                    49910                49.909129                     7020                  1351923              1351.922295                    27830
                   32                        2                       37                    53069                53.068813                     7182                    53098                53.097697                     7182                   195589               195.588068                    20034
                   32                        2                       38                    54695                54.694083                     7344                    54501                54.500669                     7344                  1298943              1298.942108                    21158
                   32                        2                       39                    57735                57.734762                     7506                    57735                57.734861                     7506                  1544321              1544.320499                    35624
                   32                        2                       40                    60209                60.208544                     7668                    60281                60.280958                     7668                   218670               218.669995                    21364
                   32                        2                       41                    63118                63.117101                     7830                    63903                63.902512                     7830                  1311996              1311.995961                    35836
                   32                        2                       42                    67697                67.696027                     7992                    67731                67.730561                     7992                   573242               573.241081                    27352
                   32                        2                       43                    70354                70.353296                     8154                    70478                70.477921                     8154                   764097               764.096325                    28672
                   32                        2                       44                    70456                70.455660                     8316                    70055                70.054124                     8316                  4432322              4432.321998                    40114
                   32                        2                       45                    74980                74.979126                     8478                    74830                74.829070                     8478                  1460835              1460.834796                    28086
                   32                        2                       46                    76703                76.702182                     8640                    78212                78.211589                     8640                  5142436              5142.435760                    43913
                   32                        2                       47                    82392                82.391624                     8802                    82572                82.571615                     8802                  3484824              3484.823144                    37134
                   32                        2                       48                    83878                83.877550                     8964                    84864                84.863417                     8964                   997025               997.024023                    29462

==> experiments/raw_results/grid/grid_2.dat <==
                  apc                      dim                     napc    presvardec_nh_perf_ms     presvardec_nh_perf_s       presvardec_nh_size       presvardec_perf_ms        presvardec_perf_s          presvardec_size           veanes_perf_ms            veanes_perf_s              veanes_size
                   32                        2                       45                    73581                73.580283                     8478                    73469                73.468657                     8478                  1053872              1053.871137                    33798
                   32                        2                       46                    77214                77.213186                     8640                    75535                75.534030                     8640                   773610               773.609446                    28294
                   32                        2                       47                    80355                80.354466                     8802                    80017                80.016322                     8802                  1391118              1391.117810                    36362
                   32                        2                       48                    83317                83.316319                     8964                    82757                82.756338                     8964                  3085119              3085.118741                    32208
                   32                        2                       49                    85158                85.157189                     9126                    84693                84.692307                     9126                   994852               994.851007                    26834
                   32                        2                       50                    89666                89.665024                     9288                    90303                90.302605                     9288                  1118426              1118.425987                    36946
                   32                        2                       51                    94051                94.050778                     9450                    93586                93.585619                     9450                   641491               641.490040                    28906
                   32                        2                       52                    98032                98.031869                     9612                    97589                97.588321                     9612                  3178482              3178.481928                    41746
                   32                        2                       53                   101032               101.031387                     9774                   101320               101.319113                     9774                  2746492              2746.491743                    41222
                   32                        2                       54                   103826               103.825716                     9936                   105101               105.100543                     9936                   782192               782.191339                    29630
                   32                        2                       55                   104837               104.836101                    10098                   104606               104.605101                    10098                  3820138              3820.137699                    39813
                   32                        2                       56                   109715               109.714676                    10260                   109363               109.362892                    10260                  1337316              1337.315141                    37514
                   32                        2                       57                   113764               113.763002                    10422                   113761               113.760713                    10422                  5471209              5471.208068                    61375
                   32                        2                       58                   118631               118.630925                    10584                   118723               118.722324                    10584                  3312069              3312.068399                    47304
                   32                        2                       59                   123400               123.399492                    10746                   122361               122.360949                    10746                  2339973              2339.972066                    43276
                   32                        2                       60                   127426               127.425804                    10908                   127218               127.217158                    10908                  3920731              3920.730343                    41784
                   32                        2                       61                   134173               134.172597                    11070                   132598               132.597148                    11070                  4177082              4177.081144                    55109
                   32                        2                       62                   138892               138.891022                    11232                   137463               137.462080                    11232                  1642046              1642.045104                    33284
                   32                        2                       63                   141179               141.178086                    11394                   139211               139.210598                    11394                  2843642              2843.641723                    42248
                   32                        2                       64                   149233               149.232156                    11556                   145290               145.289321                    11556                  2671606              2671.605322                    52524

==> experiments/raw_results/spaces/benchmark.log.txt <==
[2023-03-02 03:00:33,074    INFO]: Class name: 'spaces'
[2023-03-02 03:00:33,501    INFO]: Benchmark started. Monadic decomposition mode: off
[2023-03-02 03:00:33,502    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:33,502    INFO]: Formula: 'spaces_spaces001.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:33,629    INFO]: Veanes et al. time: 0.126597 Running the PresVarDec algorithm...
[2023-03-02 03:00:33,775    INFO]: (Performance, Size): Veanes et al.: (0.126597,      103) PresVarDec: (0.141233,       48) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:33,776    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:33,776    INFO]: Formula: 'spaces_spaces002.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:33,985    INFO]: Veanes et al. time: 0.208790 Running the PresVarDec algorithm...
[2023-03-02 03:00:34,797    INFO]: (Performance, Size): Veanes et al.: (0.208790,      196) PresVarDec: (0.800404,      197) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:34,798    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:34,798    INFO]: Formula: 'spaces_spaces003.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:35,091    INFO]: Veanes et al. time: 0.292270 Running the PresVarDec algorithm...
[2023-03-02 03:00:36,253    INFO]: (Performance, Size): Veanes et al.: (0.292270,      289) PresVarDec: (1.146160,      258) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:36,255    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:36,255    INFO]: Formula: 'spaces_spaces004.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:36,682    INFO]: Veanes et al. time: 0.426838 Running the PresVarDec algorithm...
[2023-03-02 03:00:37,470    INFO]: (Performance, Size): Veanes et al.: (0.426838,      489) PresVarDec: (0.769372,      191) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:37,472    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:37,472    INFO]: Formula: 'spaces_spaces005.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:37,948    INFO]: Veanes et al. time: 0.475281 Running the PresVarDec algorithm...
[2023-03-02 03:00:40,203    INFO]: (Performance, Size): Veanes et al.: (0.475281,      598) PresVarDec: (2.220239,      506) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:40,205    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:40,205    INFO]: Formula: 'spaces_spaces006.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:40,800    INFO]: Veanes et al. time: 0.594563 Running the PresVarDec algorithm...
[2023-03-02 03:00:41,702    INFO]: (Performance, Size): Veanes et al.: (0.594563,      724) PresVarDec: (0.862338,      225) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:41,705    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:41,705    INFO]: Formula: 'spaces_spaces007.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:42,519    INFO]: Veanes et al. time: 0.813553 Running the PresVarDec algorithm...
[2023-03-02 03:00:44,215    INFO]: (Performance, Size): Veanes et al.: (0.813553,     1072) PresVarDec: (1.654325,      403) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:44,218    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:44,218    INFO]: Formula: 'spaces_spaces008.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:45,413    INFO]: Veanes et al. time: 1.195067 Running the PresVarDec algorithm...
[2023-03-02 03:00:48,250    INFO]: (Performance, Size): Veanes et al.: (1.195067,     1323) PresVarDec: (2.774739,      705) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:48,253    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:48,253    INFO]: Formula: 'spaces_spaces009.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:50,264    INFO]: Veanes et al. time: 2.011306 Running the PresVarDec algorithm...
[2023-03-02 03:00:51,975    INFO]: (Performance, Size): Veanes et al.: (2.011306,     1860) PresVarDec: (1.628454,      403) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:51,978    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:51,978    INFO]: Formula: 'spaces_spaces010.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:53,799    INFO]: Veanes et al. time: 1.820900 Running the PresVarDec algorithm...
[2023-03-02 03:00:55,502    INFO]: (Performance, Size): Veanes et al.: (1.820900,     1903) PresVarDec: (1.637683,      400) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:00:55,505    INFO]: ==================== [New instance] ====================
[2023-03-02 03:00:55,505    INFO]: Formula: 'spaces_spaces011.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:00:58,100    INFO]: Veanes et al. time: 2.594256 Running the PresVarDec algorithm...
[2023-03-02 03:01:00,277    INFO]: (Performance, Size): Veanes et al.: (2.594256,     2530) PresVarDec: (2.070524,      447) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:01:00,281    INFO]: ==================== [New instance] ====================
[2023-03-02 03:01:00,281    INFO]: Formula: 'spaces_spaces012.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:01:04,327    INFO]: Veanes et al. time: 4.046332 Running the PresVarDec algorithm...
[2023-03-02 03:01:10,197    INFO]: (Performance, Size): Veanes et al.: (4.046332,     2323) PresVarDec: (5.728610,     1273) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:01:10,201    INFO]: ==================== [New instance] ====================
[2023-03-02 03:01:10,201    INFO]: Formula: 'spaces_spaces013.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:01:16,032    INFO]: Veanes et al. time: 5.831074 Running the PresVarDec algorithm...
[2023-03-02 03:01:19,053    INFO]: (Performance, Size): Veanes et al.: (5.831074,     3341) PresVarDec: (2.886108,      635) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:01:19,057    INFO]: ==================== [New instance] ====================
[2023-03-02 03:01:19,057    INFO]: Formula: 'spaces_spaces014.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:01:26,355    INFO]: Veanes et al. time: 7.297696 Running the PresVarDec algorithm...
[2023-03-02 03:01:31,359    INFO]: (Performance, Size): Veanes et al.: (7.297696,     3848) PresVarDec: (4.830727,     1014) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:01:31,364    INFO]: ==================== [New instance] ====================
[2023-03-02 03:01:31,364    INFO]: Formula: 'spaces_spaces015.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:01:37,189    INFO]: Veanes et al. time: 5.824207 Running the PresVarDec algorithm...
[2023-03-02 03:01:44,331    INFO]: (Performance, Size): Veanes et al.: (5.824207,     4069) PresVarDec: (6.943687,     1542) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:01:44,335    INFO]: ==================== [New instance] ====================
[2023-03-02 03:01:44,336    INFO]: Formula: 'spaces_spaces016.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:01:55,634    INFO]: Veanes et al. time: 11.297993 Running the PresVarDec algorithm...
[2023-03-02 03:01:59,095    INFO]: (Performance, Size): Veanes et al.: (11.297993,     5006) PresVarDec: (3.299799,      717) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:01:59,099    INFO]: ==================== [New instance] ====================
[2023-03-02 03:01:59,099    INFO]: Formula: 'spaces_spaces017.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:02:07,052    INFO]: Veanes et al. time: 7.952550 Running the PresVarDec algorithm...
[2023-03-02 03:02:10,849    INFO]: (Performance, Size): Veanes et al.: (7.952550,     4902) PresVarDec: (3.614538,      862) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:02:10,854    INFO]: ==================== [New instance] ====================
[2023-03-02 03:02:10,854    INFO]: Formula: 'spaces_spaces018.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:02:19,841    INFO]: Veanes et al. time: 8.986317 Running the PresVarDec algorithm...
[2023-03-02 03:02:24,807    INFO]: (Performance, Size): Veanes et al.: (8.986317,     5696) PresVarDec: (4.740346,      920) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:02:24,812    INFO]: ==================== [New instance] ====================
[2023-03-02 03:02:24,812    INFO]: Formula: 'spaces_spaces019.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:02:35,993    INFO]: Veanes et al. time: 11.180062 Running the PresVarDec algorithm...
[2023-03-02 03:02:47,633    INFO]: (Performance, Size): Veanes et al.: (11.180062,     5823) PresVarDec: (11.357326,     2233) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:02:47,639    INFO]: ==================== [New instance] ====================
[2023-03-02 03:02:47,639    INFO]: Formula: 'spaces_spaces020.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:03:26,639    INFO]: Veanes et al. time: 38.998988 Running the PresVarDec algorithm...
[2023-03-02 03:03:32,395    INFO]: (Performance, Size): Veanes et al.: (38.998988,     8163) PresVarDec: (5.451590,     1170) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:03:32,401    INFO]: ==================== [New instance] ====================
[2023-03-02 03:03:32,401    INFO]: Formula: 'spaces_spaces021.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:03:50,668    INFO]: Veanes et al. time: 18.266845 Running the PresVarDec algorithm...
[2023-03-02 03:03:58,606    INFO]: (Performance, Size): Veanes et al.: (18.266845,     7707) PresVarDec: (7.623282,     1548) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:03:58,612    INFO]: ==================== [New instance] ====================
[2023-03-02 03:03:58,612    INFO]: Formula: 'spaces_spaces022.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:04:22,150    INFO]: Veanes et al. time: 23.537135 Running the PresVarDec algorithm...
[2023-03-02 03:04:33,255    INFO]: (Performance, Size): Veanes et al.: (23.537135,     8805) PresVarDec: (10.734286,     2271) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:04:33,261    INFO]: ==================== [New instance] ====================
[2023-03-02 03:04:33,261    INFO]: Formula: 'spaces_spaces023.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:05:21,297    INFO]: Veanes et al. time: 48.034999 Running the PresVarDec algorithm...
[2023-03-02 03:05:27,919    INFO]: (Performance, Size): Veanes et al.: (48.034999,     9120) PresVarDec: (6.303839,     1370) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:05:27,925    INFO]: ==================== [New instance] ====================
[2023-03-02 03:05:27,926    INFO]: Formula: 'spaces_spaces024.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:06:15,900    INFO]: Veanes et al. time: 47.974104 Running the PresVarDec algorithm...
[2023-03-02 03:06:27,980    INFO]: (Performance, Size): Veanes et al.: (47.974104,    10038) PresVarDec: (11.678346,     2486) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:06:27,986    INFO]: ==================== [New instance] ====================
[2023-03-02 03:06:27,986    INFO]: Formula: 'spaces_spaces025.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:06:51,124    INFO]: Veanes et al. time: 23.137185 Running the PresVarDec algorithm...
[2023-03-02 03:07:03,728    INFO]: (Performance, Size): Veanes et al.: (23.137185,    10222) PresVarDec: (12.179099,     2805) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:07:03,735    INFO]: ==================== [New instance] ====================
[2023-03-02 03:07:03,735    INFO]: Formula: 'spaces_spaces026.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:07:51,011    INFO]: Veanes et al. time: 47.276018 Running the PresVarDec algorithm...
[2023-03-02 03:07:58,458    INFO]: (Performance, Size): Veanes et al.: (47.276018,    10844) PresVarDec: (7.074185,     1546) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:07:58,465    INFO]: ==================== [New instance] ====================
[2023-03-02 03:07:58,465    INFO]: Formula: 'spaces_spaces027.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:08:44,702    INFO]: Veanes et al. time: 46.236740 Running the PresVarDec algorithm...
[2023-03-02 03:08:53,289    INFO]: (Performance, Size): Veanes et al.: (46.236740,    11435) PresVarDec: (8.205252,     1762) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:08:53,296    INFO]: ==================== [New instance] ====================
[2023-03-02 03:08:53,296    INFO]: Formula: 'spaces_spaces028.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:09:58,690    INFO]: Veanes et al. time: 65.392890 Running the PresVarDec algorithm...
[2023-03-02 03:10:10,170    INFO]: (Performance, Size): Veanes et al.: (65.392890,    13519) PresVarDec: (10.996658,     2234) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:10:10,177    INFO]: ==================== [New instance] ====================
[2023-03-02 03:10:10,177    INFO]: Formula: 'spaces_spaces029.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:11:34,599    INFO]: Veanes et al. time: 84.422006 Running the PresVarDec algorithm...
[2023-03-02 03:11:49,651    INFO]: (Performance, Size): Veanes et al.: (84.422006,    14687) PresVarDec: (14.480221,     2857) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:11:49,659    INFO]: ==================== [New instance] ====================
[2023-03-02 03:11:49,659    INFO]: Formula: 'spaces_spaces030.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:13:22,249    INFO]: Veanes et al. time: 92.589287 Running the PresVarDec algorithm...
[2023-03-02 03:13:34,257    INFO]: (Performance, Size): Veanes et al.: (92.589287,    14827) PresVarDec: (11.485839,     2281) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:13:34,265    INFO]: ==================== [New instance] ====================
[2023-03-02 03:13:34,265    INFO]: Formula: 'spaces_spaces031.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:15:44,387    INFO]: Veanes et al. time: 130.122263 Running the PresVarDec algorithm...
[2023-03-02 03:15:55,496    INFO]: (Performance, Size): Veanes et al.: (130.122263,    16815) PresVarDec: (10.549827,     1991) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:15:55,504    INFO]: ==================== [New instance] ====================
[2023-03-02 03:15:55,504    INFO]: Formula: 'spaces_spaces032.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:19:26,539    INFO]: Veanes et al. time: 211.034238 Running the PresVarDec algorithm...
[2023-03-02 03:19:52,559    INFO]: (Performance, Size): Veanes et al.: (211.034238,    18147) PresVarDec: (25.249243,     5418) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:19:52,567    INFO]: ==================== [New instance] ====================
[2023-03-02 03:19:52,567    INFO]: Formula: 'spaces_spaces033.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:21:57,903    INFO]: Veanes et al. time: 125.334186 Running the PresVarDec algorithm...
[2023-03-02 03:22:09,554    INFO]: (Performance, Size): Veanes et al.: (125.334186,    17570) PresVarDec: (11.084497,     1913) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:22:09,563    INFO]: ==================== [New instance] ====================
[2023-03-02 03:22:09,563    INFO]: Formula: 'spaces_spaces034.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:24:49,290    INFO]: Veanes et al. time: 159.727382 Running the PresVarDec algorithm...
[2023-03-02 03:25:04,706    INFO]: (Performance, Size): Veanes et al.: (159.727382,    19827) PresVarDec: (14.675179,     3079) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:25:04,715    INFO]: ==================== [New instance] ====================
[2023-03-02 03:25:04,715    INFO]: Formula: 'spaces_spaces035.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:27:25,114    INFO]: Veanes et al. time: 140.397149 Running the PresVarDec algorithm...
[2023-03-02 03:27:38,774    INFO]: (Performance, Size): Veanes et al.: (140.397149,    19356) PresVarDec: (12.961051,     2619) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:27:38,783    INFO]: ==================== [New instance] ====================
[2023-03-02 03:27:38,783    INFO]: Formula: 'spaces_spaces036.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:30:48,989    INFO]: Veanes et al. time: 190.204305 Running the PresVarDec algorithm...
[2023-03-02 03:31:06,125    INFO]: (Performance, Size): Veanes et al.: (190.204305,    21705) PresVarDec: (16.356115,     3301) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:31:06,134    INFO]: ==================== [New instance] ====================
[2023-03-02 03:31:06,134    INFO]: Formula: 'spaces_spaces037.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:37:22,475    INFO]: Veanes et al. time: 376.340135 Running the PresVarDec algorithm...
[2023-03-02 03:38:21,383    INFO]: (Performance, Size): Veanes et al.: (376.340135,    23218) PresVarDec: (57.585058,    13041) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:38:21,393    INFO]: ==================== [New instance] ====================
[2023-03-02 03:38:21,393    INFO]: Formula: 'spaces_spaces038.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:43:38,843    INFO]: Veanes et al. time: 317.449335 Running the PresVarDec algorithm...
[2023-03-02 03:43:53,803    INFO]: (Performance, Size): Veanes et al.: (317.449335,    24654) PresVarDec: (14.124308,     2796) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:43:53,813    INFO]: ==================== [New instance] ====================
[2023-03-02 03:43:53,813    INFO]: Formula: 'spaces_spaces039.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:46:22,081    INFO]: Veanes et al. time: 148.268353 Running the PresVarDec algorithm...
[2023-03-02 03:46:37,619    INFO]: (Performance, Size): Veanes et al.: (148.268353,    24254) PresVarDec: (14.757642,     2398) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:46:37,628    INFO]: ==================== [New instance] ====================
[2023-03-02 03:46:37,628    INFO]: Formula: 'spaces_spaces040.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 03:54:33,752    INFO]: Veanes et al. time: 476.121088 Running the PresVarDec algorithm...
[2023-03-02 03:54:59,345    INFO]: (Performance, Size): Veanes et al.: (476.121088,    27991) PresVarDec: (24.545565,     4870) PresVarDec (nh): (0.000000,        0)
[2023-03-02 03:54:59,355    INFO]: ==================== [New instance] ====================
[2023-03-02 03:54:59,355    INFO]: Formula: 'spaces_spaces041.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 04:00:46,854    INFO]: Veanes et al. time: 347.498413 Running the PresVarDec algorithm...
[2023-03-02 04:01:08,902    INFO]: (Performance, Size): Veanes et al.: (347.498413,    25722) PresVarDec: (21.054887,     3774) PresVarDec (nh): (0.000000,        0)
[2023-03-02 04:01:08,913    INFO]: ==================== [New instance] ====================
[2023-03-02 04:01:08,913    INFO]: Formula: 'spaces_spaces042.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 04:07:39,719    INFO]: Veanes et al. time: 390.805068 Running the PresVarDec algorithm...
[2023-03-02 04:08:00,613    INFO]: (Performance, Size): Veanes et al.: (390.805068,    28409) PresVarDec: (19.922989,     3472) PresVarDec (nh): (0.000000,        0)
[2023-03-02 04:08:00,624    INFO]: ==================== [New instance] ====================
[2023-03-02 04:08:00,624    INFO]: Formula: 'spaces_spaces043.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 04:13:52,248    INFO]: Veanes et al. time: 351.623577 Running the PresVarDec algorithm...
[2023-03-02 04:14:09,939    INFO]: (Performance, Size): Veanes et al.: (351.623577,    29306) PresVarDec: (16.664490,     2180) PresVarDec (nh): (0.000000,        0)
[2023-03-02 04:14:09,951    INFO]: ==================== [New instance] ====================
[2023-03-02 04:14:09,951    INFO]: Formula: 'spaces_spaces044.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 04:23:48,501    INFO]: Veanes et al. time: 578.549380 Running the PresVarDec algorithm...
[2023-03-02 04:24:10,114    INFO]: (Performance, Size): Veanes et al.: (578.549380,    30772) PresVarDec: (20.547707,     3269) PresVarDec (nh): (0.000000,        0)
[2023-03-02 04:24:10,126    INFO]: ==================== [New instance] ====================
[2023-03-02 04:24:10,126    INFO]: Formula: 'spaces_spaces045.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 04:38:50,943    INFO]: Veanes et al. time: 880.816254 Running the PresVarDec algorithm...
[2023-03-02 04:40:08,674    INFO]: (Performance, Size): Veanes et al.: (880.816254,    31822) PresVarDec: (75.861346,    17003) PresVarDec (nh): (0.000000,        0)
[2023-03-02 04:40:08,685    INFO]: ==================== [New instance] ====================
[2023-03-02 04:40:08,685    INFO]: Formula: 'spaces_spaces046.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 04:51:41,921    INFO]: Veanes et al. time: 693.232657 Running the PresVarDec algorithm...
[2023-03-02 04:52:05,795    INFO]: (Performance, Size): Veanes et al.: (693.232657,    31716) PresVarDec: (22.784229,     3590) PresVarDec (nh): (0.000000,        0)
[2023-03-02 04:52:05,806    INFO]: ==================== [New instance] ====================
[2023-03-02 04:52:05,807    INFO]: Formula: 'spaces_spaces047.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 05:03:26,946    INFO]: Veanes et al. time: 681.139283 Running the PresVarDec algorithm...
[2023-03-02 05:05:22,849    INFO]: (Performance, Size): Veanes et al.: (681.139283,    32907) PresVarDec: (113.498533,    25959) PresVarDec (nh): (0.000000,        0)
[2023-03-02 05:05:22,861    INFO]: ==================== [New instance] ====================
[2023-03-02 05:05:22,861    INFO]: Formula: 'spaces_spaces048.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 05:11:11,399    INFO]: Veanes et al. time: 348.535430 Running the PresVarDec algorithm...
[2023-03-02 05:11:46,163    INFO]: (Performance, Size): Veanes et al.: (348.535430,    32484) PresVarDec: (33.443097,     6185) PresVarDec (nh): (0.000000,        0)
[2023-03-02 05:11:46,178    INFO]: ==================== [New instance] ====================
[2023-03-02 05:11:46,178    INFO]: Formula: 'spaces_spaces049.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 05:23:49,708    INFO]: Veanes et al. time: 723.527812 Running the PresVarDec algorithm...
[2023-03-02 05:24:11,782    INFO]: (Performance, Size): Veanes et al.: (723.527812,    35763) PresVarDec: (20.815251,     2975) PresVarDec (nh): (0.000000,        0)
[2023-03-02 05:24:11,797    INFO]: ==================== [New instance] ====================
[2023-03-02 05:24:11,797    INFO]: Formula: 'spaces_spaces050.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 05:40:03,374    INFO]: Veanes et al. time: 951.573791 Running the PresVarDec algorithm...
[2023-03-02 05:40:40,098    INFO]: (Performance, Size): Veanes et al.: (951.573791,    34714) PresVarDec: (35.294448,     6265) PresVarDec (nh): (0.000000,        0)
[2023-03-02 05:40:40,112    INFO]: ==================== [New instance] ====================
[2023-03-02 05:40:40,112    INFO]: Formula: 'spaces_spaces051.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 05:59:49,846    INFO]: Veanes et al. time: 1149.733822 Running the PresVarDec algorithm...
[2023-03-02 06:00:15,708    INFO]: (Performance, Size): Veanes et al.: (1149.733822,    43022) PresVarDec: (24.359241,     3522) PresVarDec (nh): (0.000000,        0)
[2023-03-02 06:00:15,722    INFO]: ==================== [New instance] ====================
[2023-03-02 06:00:15,722    INFO]: Formula: 'spaces_spaces052.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 06:33:04,365    INFO]: Veanes et al. time: 1968.642661 Running the PresVarDec algorithm...
[2023-03-02 06:33:45,799    INFO]: (Performance, Size): Veanes et al.: (1968.642661,    44304) PresVarDec: (39.645842,     6808) PresVarDec (nh): (0.000000,        0)
[2023-03-02 06:33:45,813    INFO]: ==================== [New instance] ====================
[2023-03-02 06:33:45,813    INFO]: Formula: 'spaces_spaces053.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 07:08:48,792    INFO]: Veanes et al. time: 2102.975547 Running the PresVarDec algorithm...
[2023-03-02 07:09:50,597    INFO]: (Performance, Size): Veanes et al.: (2102.975547,    45680) PresVarDec: (59.665857,    12041) PresVarDec (nh): (0.000000,        0)
[2023-03-02 07:09:50,611    INFO]: ==================== [New instance] ====================
[2023-03-02 07:09:50,611    INFO]: Formula: 'spaces_spaces054.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 07:37:35,953    INFO]: Veanes et al. time: 1665.337986 Running the PresVarDec algorithm...
[2023-03-02 07:38:04,935    INFO]: (Performance, Size): Veanes et al.: (1665.337986,    41623) PresVarDec: (27.525032,     4024) PresVarDec (nh): (0.000000,        0)
[2023-03-02 07:38:04,949    INFO]: ==================== [New instance] ====================
[2023-03-02 07:38:04,949    INFO]: Formula: 'spaces_spaces055.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 07:58:38,022    INFO]: Veanes et al. time: 1233.072222 Running the PresVarDec algorithm...
[2023-03-02 07:59:20,140    INFO]: (Performance, Size): Veanes et al.: (1233.072222,    42255) PresVarDec: (40.332760,     7537) PresVarDec (nh): (0.000000,        0)
[2023-03-02 07:59:20,156    INFO]: ==================== [New instance] ====================
[2023-03-02 07:59:20,156    INFO]: Formula: 'spaces_spaces056.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 08:28:27,091    INFO]: Veanes et al. time: 1746.934368 Running the PresVarDec algorithm...
[2023-03-02 08:29:16,014    INFO]: (Performance, Size): Veanes et al.: (1746.934368,    48900) PresVarDec: (46.906572,     8014) PresVarDec (nh): (0.000000,        0)
[2023-03-02 08:29:16,030    INFO]: ==================== [New instance] ====================
[2023-03-02 08:29:16,030    INFO]: Formula: 'spaces_spaces057.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 09:09:31,271    INFO]: Veanes et al. time: 2415.236694 Running the PresVarDec algorithm...
[2023-03-02 09:10:06,325    INFO]: (Performance, Size): Veanes et al.: (2415.236694,    49534) PresVarDec: (33.185301,     4517) PresVarDec (nh): (0.000000,        0)
[2023-03-02 09:10:06,342    INFO]: ==================== [New instance] ====================
[2023-03-02 09:10:06,342    INFO]: Formula: 'spaces_spaces058.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...
[2023-03-02 10:17:22,544    INFO]: Veanes et al. time: 4036.201595 Running the PresVarDec algorithm...
[2023-03-02 10:17:59,079    INFO]: (Performance, Size): Veanes et al.: (4036.201595,    53911) PresVarDec: (34.364026,     5293) PresVarDec (nh): (0.000000,        0)
[2023-03-02 10:17:59,096    INFO]: ==================== [New instance] ====================
[2023-03-02 10:17:59,096    INFO]: Formula: 'spaces_spaces059.smt2'. Partition: {{y_1, y_2}, {x}}. Running the algorithm by Veanes et al...


==> experiments/raw_results/spaces/spaces.dat <==
   presvardec_perf_ms        presvardec_perf_s          presvardec_size                   spaces           veanes_perf_ms            veanes_perf_s              veanes_size
                  142                 0.141233                       48                        1                      127                 0.126597                      103
                  801                 0.800404                      197                        2                      209                 0.208790                      196
                 1147                 1.146160                      258                        3                      293                 0.292270                      289
                  770                 0.769372                      191                        4                      427                 0.426838                      489
                 2221                 2.220239                      506                        5                      476                 0.475281                      598
                  863                 0.862338                      225                        6                      595                 0.594563                      724
                 1655                 1.654325                      403                        7                      814                 0.813553                     1072
                 2775                 2.774739                      705                        8                     1196                 1.195067                     1323
                 1629                 1.628454                      403                        9                     2012                 2.011306                     1860
                 1638                 1.637683                      400                       10                     1821                 1.820900                     1903
                 2071                 2.070524                      447                       11                     2595                 2.594256                     2530
                 5729                 5.728610                     1273                       12                     4047                 4.046332                     2323
                 2887                 2.886108                      635                       13                     5832                 5.831074                     3341
                 4831                 4.830727                     1014                       14                     7298                 7.297696                     3848
                 6944                 6.943687                     1542                       15                     5825                 5.824207                     4069
                 3300                 3.299799                      717                       16                    11298                11.297993                     5006
                 3615                 3.614538                      862                       17                     7953                 7.952550                     4902
                 4741                 4.740346                      920                       18                     8987                 8.986317                     5696
                11358                11.357326                     2233                       19                    11181                11.180062                     5823
                 5452                 5.451590                     1170                       20                    38999                38.998988                     8163
                 7624                 7.623282                     1548                       21                    18267                18.266845                     7707
                10735                10.734286                     2271                       22                    23538                23.537135                     8805
                 6304                 6.303839                     1370                       23                    48035                48.034999                     9120
                11679                11.678346                     2486                       24                    47975                47.974104                    10038
                12180                12.179099                     2805                       25                    23138                23.137185                    10222
                 7075                 7.074185                     1546                       26                    47277                47.276018                    10844
                 8206                 8.205252                     1762                       27                    46237                46.236740                    11435
                10997                10.996658                     2234                       28                    65393                65.392890                    13519
                14481                14.480221                     2857                       29                    84423                84.422006                    14687
                11486                11.485839                     2281                       30                    92590                92.589287                    14827
                10550                10.549827                     1991                       31                   130123               130.122263                    16815
                25250                25.249243                     5418                       32                   211035               211.034238                    18147
                11085                11.084497                     1913                       33                   125335               125.334186                    17570
                14676                14.675179                     3079                       34                   159728               159.727382                    19827
                12962                12.961051                     2619                       35                   140398               140.397149                    19356
                16357                16.356115                     3301                       36                   190205               190.204305                    21705
                57586                57.585058                    13041                       37                   376341               376.340135                    23218
                14125                14.124308                     2796                       38                   317450               317.449335                    24654
                14758                14.757642                     2398                       39                   148269               148.268353                    24254
                24546                24.545565                     4870                       40                   476122               476.121088                    27991
                21055                21.054887                     3774                       41                   347499               347.498413                    25722
                19923                19.922989                     3472                       42                   390806               390.805068                    28409
                16665                16.664490                     2180                       43                   351624               351.623577                    29306
                20548                20.547707                     3269                       44                   578550               578.549380                    30772
                75862                75.861346                    17003                       45                   880817               880.816254                    31822
                22785                22.784229                     3590                       46                   693233               693.232657                    31716
               113499               113.498533                    25959                       47                   681140               681.139283                    32907
                33444                33.443097                     6185                       48                   348536               348.535430                    32484
                20816                20.815251                     2975                       49                   723528               723.527812                    35763
                35295                35.294448                     6265                       50                   951574               951.573791                    34714
                24360                24.359241                     3522                       51                  1149734              1149.733822                    43022
                39646                39.645842                     6808                       52                  1968643              1968.642661                    44304
                59666                59.665857                    12041                       53                  2102976              2102.975547                    45680
                27526                27.525032                     4024                       54                  1665338              1665.337986                    41623
                40333                40.332760                     7537                       55                  1233073              1233.072222                    42255
                46907                46.906572                     8014                       56                  1746935              1746.934368                    48900
                33186                33.185301                     4517                       57                  2415237              2415.236694                    49534
                34365                34.364026                     5293                       58                  4036202              4036.201595                    53911

==> experiments/spaces.dat <==
   presvardec_perf_ms        presvardec_perf_s          presvardec_size                   spaces           veanes_perf_ms            veanes_perf_s              veanes_size
                  142                 0.141233                       48                        1                      127                 0.126597                      103
                  801                 0.800404                      197                        2                      209                 0.208790                      196
                 1147                 1.146160                      258                        3                      293                 0.292270                      289
                  770                 0.769372                      191                        4                      427                 0.426838                      489
                 2221                 2.220239                      506                        5                      476                 0.475281                      598
                  863                 0.862338                      225                        6                      595                 0.594563                      724
                 1655                 1.654325                      403                        7                      814                 0.813553                     1072
                 2775                 2.774739                      705                        8                     1196                 1.195067                     1323
                 1629                 1.628454                      403                        9                     2012                 2.011306                     1860
                 1638                 1.637683                      400                       10                     1821                 1.820900                     1903
                 2071                 2.070524                      447                       11                     2595                 2.594256                     2530
                 5729                 5.728610                     1273                       12                     4047                 4.046332                     2323
                 2887                 2.886108                      635                       13                     5832                 5.831074                     3341
                 4831                 4.830727                     1014                       14                     7298                 7.297696                     3848
                 6944                 6.943687                     1542                       15                     5825                 5.824207                     4069
                 3300                 3.299799                      717                       16                    11298                11.297993                     5006
                 3615                 3.614538                      862                       17                     7953                 7.952550                     4902
                 4741                 4.740346                      920                       18                     8987                 8.986317                     5696
                11358                11.357326                     2233                       19                    11181                11.180062                     5823
                 5452                 5.451590                     1170                       20                    38999                38.998988                     8163
                 7624                 7.623282                     1548                       21                    18267                18.266845                     7707
                10735                10.734286                     2271                       22                    23538                23.537135                     8805
                 6304                 6.303839                     1370                       23                    48035                48.034999                     9120
                11679                11.678346                     2486                       24                    47975                47.974104                    10038
                12180                12.179099                     2805                       25                    23138                23.137185                    10222
                 7075                 7.074185                     1546                       26                    47277                47.276018                    10844
                 8206                 8.205252                     1762                       27                    46237                46.236740                    11435
                10997                10.996658                     2234                       28                    65393                65.392890                    13519
                14481                14.480221                     2857                       29                    84423                84.422006                    14687
                11486                11.485839                     2281                       30                    92590                92.589287                    14827
                10550                10.549827                     1991                       31                   130123               130.122263                    16815
                25250                25.249243                     5418                       32                   211035               211.034238                    18147
                11085                11.084497                     1913                       33                   125335               125.334186                    17570
                14676                14.675179                     3079                       34                   159728               159.727382                    19827
                12962                12.961051                     2619                       35                   140398               140.397149                    19356
                16357                16.356115                     3301                       36                   190205               190.204305                    21705
                57586                57.585058                    13041                       37                   376341               376.340135                    23218
                14125                14.124308                     2796                       38                   317450               317.449335                    24654
                14758                14.757642                     2398                       39                   148269               148.268353                    24254
                24546                24.545565                     4870                       40                   476122               476.121088                    27991
                21055                21.054887                     3774                       41                   347499               347.498413                    25722
                19923                19.922989                     3472                       42                   390806               390.805068                    28409
                16665                16.664490                     2180                       43                   351624               351.623577                    29306
                20548                20.547707                     3269                       44                   578550               578.549380                    30772
                75862                75.861346                    17003                       45                   880817               880.816254                    31822
                22785                22.784229                     3590                       46                   693233               693.232657                    31716
               113499               113.498533                    25959                       47                   681140               681.139283                    32907
                33444                33.443097                     6185                       48                   348536               348.535430                    32484
                20816                20.815251                     2975                       49                   723528               723.527812                    35763
                35295                35.294448                     6265                       50                   951574               951.573791                    34714
                24360                24.359241                     3522                       51                  1149734              1149.733822                    43022
                39646                39.645842                     6808                       52                  1968643              1968.642661                    44304
                59666                59.665857                    12041                       53                  2102976              2102.975547                    45680
                27526                27.525032                     4024                       54                  1665338              1665.337986                    41623
                40333                40.332760                     7537                       55                  1233073              1233.072222                    42255
                46907                46.906572                     8014                       56                  1746935              1746.934368                    48900
                33186                33.185301                     4517                       57                  2415237              2415.236694                    49534
                34365                34.364026                     5293                       58                  4036202              4036.201595                    53911
